Capacity and Degree-of-Freedom of OFDM Channels with Amplitude Constraint

In this paper, we study the capacity and degree-of-freedom (DoF) scaling for the continuous-time amplitude limited AWGN channels in radio frequency (RF) and intensity modulated optical communication (OC) channels. More precisely, we study how the capacity varies in terms of the OFDM block transmission time $T$, bandwidth $W$, amplitude $A$, and the noise spectral density $N_0$. We first find suitable discrete encoding spaces for both cases, and prove that they are convex sets that have a semi-definite programming (SDP) representation. Using tools from convex geometry, we find lower and upper bounds on the volume of these encoding sets, which we exploit to drive pretty sharp lower and upper bounds on the capacity. We also study a practical Tone-Reservation (TR) encoding algorithm and prove that its performance can be characterized by the statistical width of an appropriate convex set. Recently, it has been observed that in high-dimensional estimation problems under constraints such as those arisen in Compressed Sensing (CS) statistical width plays a crucial role. We discuss some of the implications of the resulting statistical width on the performance of the TR. We also provide numerical simulations to validate these observations.

==> B128_GW_10.txt <==
prob    papr_10
1       2.51475
0.999	2.63014
0.998	2.65241
0.997	2.71998
0.996	2.72355
0.995	2.73899
0.994	2.74096
0.993	2.74148
0.992	2.74438
0.991	2.74967
0.99	2.75384
0.989	2.75688
0.988	2.76096
0.987	2.77158
0.986	2.78858
0.985	2.79063
0.984	2.8031
0.983	2.8192
0.982	2.82093
0.981	2.82383
0.98	2.83069
0.979	2.84156
0.978	2.84207
0.977	2.8482
0.976	2.85023
0.975	2.85543
0.974	2.85824
0.973	2.86748
0.972	2.87377
0.971	2.87516
0.97	2.87656
0.969	2.87682
0.968	2.87742
0.967	2.87899
0.966	2.87929
0.965	2.88172
0.964	2.89095
0.963	2.89348
0.962	2.89562
0.961	2.89629
0.96	2.90476
0.959	2.90634
0.958	2.90779
0.957	2.90919
0.956	2.90987
0.955	2.91432
0.954	2.91468
0.953	2.91908
0.952	2.91947
0.951	2.91985
0.95	2.92243
0.949	2.92355
0.948	2.926
0.947	2.9283
0.946	2.92913
0.945	2.92948
0.944	2.93221
0.943	2.93292
0.942	2.93751
0.941	2.93968
0.94	2.94012
0.939	2.94363
0.938	2.94383
0.937	2.94391
0.936	2.94443
0.935	2.94455
0.934	2.94877
0.933	2.95594
0.932	2.95798
0.931	2.95845
0.93	2.95943
0.929	2.96403
0.928	2.96445
0.927	2.96483
0.926	2.96559
0.925	2.96852
0.924	2.97248
0.923	2.97262
0.922	2.97311
0.921	2.97833
0.92	2.98036
0.919	2.98431
0.918	2.98812
0.917	2.98939
0.916	2.99008
0.915	2.99151
0.914	2.99246
0.913	2.99346
0.912	2.99375
0.911	2.99551
0.91	2.9985
0.909	2.99921
0.908	2.9998
0.907	3.00127
0.906	3.00148
0.905	3.00297
0.904	3.00749
0.903	3.00787
0.902	3.00892
0.901	3.01395
0.9	3.01544
0.899	3.01565
0.898	3.01768
0.897	3.01774
0.896	3.01997
0.895	3.01997
0.894	3.02016
0.893	3.02288
0.892	3.02308
0.891	3.02347
0.89	3.02433
0.889	3.02551
0.888	3.02607
0.887	3.02655
0.886	3.02874
0.885	3.03354
0.884	3.03641
0.883	3.03716
0.882	3.03737
0.881	3.03741
0.88	3.03794
0.879	3.04033
0.878	3.042
0.877	3.04262
0.876	3.04368
0.875	3.0437
0.874	3.04651
0.873	3.04675
0.872	3.04713
0.871	3.0475
0.87	3.04931
0.869	3.0505
0.868	3.05224
0.867	3.05255
0.866	3.05334
0.865	3.05389
0.864	3.05711
0.863	3.05778
0.862	3.05894
0.861	3.06049
0.86	3.06114
0.859	3.06268
0.858	3.06422
0.857	3.06465
0.856	3.06495
0.855	3.0661
0.854	3.06707
0.853	3.06826
0.852	3.0689
0.851	3.06927
0.85	3.0723
0.849	3.07597
0.848	3.076
0.847	3.07805
0.846	3.07822
0.845	3.07834
0.844	3.07953
0.843	3.08008
0.842	3.08026
0.841	3.08041
0.84	3.08515
0.839	3.08723
0.838	3.08827
0.837	3.08837
0.836	3.09079
0.835	3.09129
0.834	3.09205
0.833	3.09298
0.832	3.09346
0.831	3.09677
0.83	3.09723
0.829	3.09811
0.828	3.09821
0.827	3.0992
0.826	3.09974
0.825	3.10245
0.824	3.10433
0.823	3.10884
0.822	3.10994
0.821	3.11039
0.82	3.11354
0.819	3.11356
0.818	3.11573
0.817	3.1192
0.816	3.12092
0.815	3.12372
0.814	3.12429
0.813	3.12498
0.812	3.12556
0.811	3.13046
0.81	3.13049
0.809	3.13075
0.808	3.13163
0.807	3.13298
0.806	3.13397
0.805	3.13433
0.804	3.13446
0.803	3.13489
0.802	3.13627
0.801	3.13747
0.8	3.13795
0.799	3.13825
0.798	3.13868
0.797	3.14029
0.796	3.14051
0.795	3.14148
0.794	3.14259
0.793	3.14342
0.792	3.14504
0.791	3.14634
0.79	3.15012
0.789	3.15165
0.788	3.15268
0.787	3.15278
0.786	3.15458
0.785	3.15464
0.784	3.15502
0.783	3.15515
0.782	3.15535
0.781	3.1564
0.78	3.15748
0.779	3.15972
0.778	3.16085
0.777	3.16091
0.776	3.16114
0.775	3.16136
0.774	3.16177
0.773	3.16311
0.772	3.16391
0.771	3.16441
0.77	3.16606
0.769	3.16906
0.768	3.17083
0.767	3.17131
0.766	3.17297
0.765	3.17301
0.764	3.17674
0.763	3.17736
0.762	3.17898
0.761	3.17947
0.76	3.1797
0.759	3.18159
0.758	3.18203
0.757	3.18307
0.756	3.18343
0.755	3.18354
0.754	3.1836
0.753	3.1838
0.752	3.18436
0.751	3.18475
0.75	3.18486
0.749	3.18486
0.748	3.18897
0.747	3.18929
0.746	3.18931
0.745	3.18996
0.744	3.19063
0.743	3.19126
0.742	3.19131
0.741	3.19188
0.74	3.19278
0.739	3.19439
0.738	3.19758
0.737	3.19798
0.736	3.19799
0.735	3.19932
0.734	3.19958
0.733	3.19964
0.732	3.20137
0.731	3.20252
0.73	3.20325
0.729	3.20371
0.728	3.20483
0.727	3.20557
0.726	3.20835
0.725	3.20859
0.724	3.20914
0.723	3.21081
0.722	3.21115
0.721	3.21208
0.72	3.21489
0.719	3.21641
0.718	3.21771
0.717	3.21815
0.716	3.21935
0.715	3.21945
0.714	3.22087
0.713	3.22335
0.712	3.22472
0.711	3.22625
0.71	3.22656
0.709	3.22808
0.708	3.22832
0.707	3.23103
0.706	3.23209
0.705	3.23249
0.704	3.23253
0.703	3.23273
0.702	3.23282
0.701	3.23293
0.7	3.23433
0.699	3.23518
0.698	3.23664
0.697	3.23669
0.696	3.23854
0.695	3.23883
0.694	3.239
0.693	3.23971
0.692	3.24085
0.691	3.24107
0.69	3.24164
0.689	3.24207
0.688	3.24246
0.687	3.24405
0.686	3.24924
0.685	3.25172
0.684	3.252
0.683	3.25502
0.682	3.25579
0.681	3.25579
0.68	3.25619
0.679	3.25627
0.678	3.25709
0.677	3.25851
0.676	3.25953
0.675	3.26046
0.674	3.26067
0.673	3.26075
0.672	3.26312
0.671	3.26562
0.67	3.26745
0.669	3.26864
0.668	3.27103
0.667	3.27492
0.666	3.27552
0.665	3.2758
0.664	3.27665
0.663	3.27866
0.662	3.27882
0.661	3.28182
0.66	3.28277
0.659	3.28445
0.658	3.2849
0.657	3.28966
0.656	3.28991
0.655	3.29015
0.654	3.29072
0.653	3.29084
0.652	3.29111
0.651	3.29178
0.65	3.29203
0.649	3.2923
0.648	3.29365
0.647	3.29374
0.646	3.29404
0.645	3.29409
0.644	3.29517
0.643	3.29534
0.642	3.29818
0.641	3.30078
0.64	3.30143
0.639	3.30171
0.638	3.30283
0.637	3.30385
0.636	3.30442
0.635	3.30446
0.634	3.30447
0.633	3.30898
0.632	3.30927
0.631	3.31101
0.63	3.3124
0.629	3.31301
0.628	3.31307
0.627	3.31348
0.626	3.31381
0.625	3.3149
0.624	3.31564
0.623	3.31805
0.622	3.31835
0.621	3.31906
0.62	3.32181
0.619	3.32364
0.618	3.32435
0.617	3.32458
0.616	3.32506
0.615	3.3251
0.614	3.32703
0.613	3.32797
0.612	3.32896
0.611	3.32981
0.61	3.32992
0.609	3.33042
0.608	3.33197
0.607	3.33275
0.606	3.33439
0.605	3.33455
0.604	3.33481
0.603	3.33523
0.602	3.33764
0.601	3.33801
0.6	3.33846
0.599	3.33869
0.598	3.33886
0.597	3.33907
0.596	3.33968
0.595	3.34044
0.594	3.34062
0.593	3.34105
0.592	3.34106
0.591	3.34141
0.59	3.34311
0.589	3.34324
0.588	3.34325
0.587	3.34663
0.586	3.34784
0.585	3.35034
0.584	3.35141
0.583	3.35145
0.582	3.35153
0.581	3.35229
0.58	3.35306
0.579	3.35467
0.578	3.35544
0.577	3.35574
0.576	3.35629
0.575	3.35703
0.574	3.35807
0.573	3.35845
0.572	3.35874
0.571	3.35939
0.57	3.35961
0.569	3.35977
0.568	3.36068
0.567	3.36099
0.566	3.36153
0.565	3.36186
0.564	3.36217
0.563	3.36265
0.562	3.36288
0.561	3.36399
0.56	3.36524
0.559	3.36697
0.558	3.3682
0.557	3.37167
0.556	3.37218
0.555	3.37386
0.554	3.37472
0.553	3.37509
0.552	3.3761
0.551	3.37629
0.55	3.37656
0.549	3.3778
0.548	3.37823
0.547	3.38174
0.546	3.38396
0.545	3.38462
0.544	3.38465
0.543	3.38472
0.542	3.38481
0.541	3.38618
0.54	3.38907
0.539	3.39041
0.538	3.39124
0.537	3.39131
0.536	3.39193
0.535	3.39253
0.534	3.39279
0.533	3.39294
0.532	3.39378
0.531	3.39608
0.53	3.39655
0.529	3.39683
0.528	3.39708
0.527	3.399
0.526	3.40083
0.525	3.40457
0.524	3.40493
0.523	3.40613
0.522	3.40633
0.521	3.40653
0.52	3.40691
0.519	3.4073
0.518	3.40735
0.517	3.40793
0.516	3.40808
0.515	3.40847
0.514	3.4088
0.513	3.40884
0.512	3.40901
0.511	3.4092
0.51	3.40958
0.509	3.41049
0.508	3.41141
0.507	3.41344
0.506	3.4137
0.505	3.41435
0.504	3.41793
0.503	3.41879
0.502	3.42339
0.501	3.42351
0.5	3.42405
0.499	3.42413
0.498	3.4249
0.497	3.42621
0.496	3.42816
0.495	3.42869
0.494	3.42903
0.493	3.43052
0.492	3.43122
0.491	3.4313
0.49	3.43263
0.489	3.43282
0.488	3.4336
0.487	3.43456
0.486	3.43457
0.485	3.43533
0.484	3.43745
0.483	3.43819
0.482	3.44251
0.481	3.44425
0.48	3.44449
0.479	3.4453
0.478	3.44748
0.477	3.44914
0.476	3.4493
0.475	3.4494
0.474	3.44941
0.473	3.45134
0.472	3.45318
0.471	3.45503
0.47	3.45504
0.469	3.45556
0.468	3.46275
0.467	3.46547
0.466	3.46708
0.465	3.46939
0.464	3.46999
0.463	3.47074
0.462	3.47074
0.461	3.4718
0.46	3.47364
0.459	3.47366
0.458	3.47444
0.457	3.47489
0.456	3.47656
0.455	3.47857
0.454	3.48164
0.453	3.4823
0.452	3.48255
0.451	3.48359
0.45	3.48512
0.449	3.48585
0.448	3.48643
0.447	3.48755
0.446	3.48771
0.445	3.48932
0.444	3.49183
0.443	3.49223
0.442	3.49266
0.441	3.49391
0.44	3.49686
0.439	3.49811
0.438	3.49978
0.437	3.50226
0.436	3.50287
0.435	3.50562
0.434	3.50923
0.433	3.51117
0.432	3.5113
0.431	3.51174
0.43	3.51174
0.429	3.51245
0.428	3.51245
0.427	3.51295
0.426	3.51366
0.425	3.51433
0.424	3.51598
0.423	3.51655
0.422	3.51724
0.421	3.5175
0.42	3.51811
0.419	3.51846
0.418	3.5188
0.417	3.51885
0.416	3.52269
0.415	3.52282
0.414	3.52363
0.413	3.52768
0.412	3.52811
0.411	3.53173
0.41	3.53233
0.409	3.53242
0.408	3.53242
0.407	3.53273
0.406	3.53509
0.405	3.53539
0.404	3.53683
0.403	3.54245
0.402	3.54258
0.401	3.54324
0.4	3.54486
0.399	3.54549
0.398	3.54636
0.397	3.54729
0.396	3.54758
0.395	3.5476
0.394	3.54775
0.393	3.54863
0.392	3.54948
0.391	3.55241
0.39	3.5532
0.389	3.55538
0.388	3.55573
0.387	3.55644
0.386	3.55677
0.385	3.55787
0.384	3.5579
0.383	3.56287
0.382	3.56369
0.381	3.56484
0.38	3.56572
0.379	3.56623
0.378	3.56629
0.377	3.56629
0.376	3.56732
0.375	3.56742
0.374	3.56794
0.373	3.5684
0.372	3.57108
0.371	3.57126
0.37	3.5722
0.369	3.57225
0.368	3.57413
0.367	3.57512
0.366	3.57545
0.365	3.57545
0.364	3.57574
0.363	3.57614
0.362	3.57826
0.361	3.58188
0.36	3.58384
0.359	3.58583
0.358	3.58756
0.357	3.58792
0.356	3.58794
0.355	3.58935
0.354	3.59027
0.353	3.59267
0.352	3.5947
0.351	3.5951
0.35	3.59651
0.349	3.59796
0.348	3.5981
0.347	3.59905
0.346	3.59957
0.345	3.59995
0.344	3.60162
0.343	3.60218
0.342	3.6043
0.341	3.60522
0.34	3.6069
0.339	3.60782
0.338	3.60877
0.337	3.61081
0.336	3.61155
0.335	3.61249
0.334	3.61376
0.333	3.61677
0.332	3.61796
0.331	3.6184
0.33	3.62058
0.329	3.6207
0.328	3.62145
0.327	3.62171
0.326	3.62241
0.325	3.62353
0.324	3.62367
0.323	3.62427
0.322	3.62454
0.321	3.62551
0.32	3.62582
0.319	3.62594
0.318	3.62598
0.317	3.62821
0.316	3.62886
0.315	3.62966
0.314	3.63162
0.313	3.63412
0.312	3.6355
0.311	3.63564
0.31	3.63656
0.309	3.63793
0.308	3.64303
0.307	3.64452
0.306	3.64588
0.305	3.64664
0.304	3.64682
0.303	3.64844
0.302	3.64893
0.301	3.64914
0.3	3.6498
0.299	3.65016
0.298	3.65094
0.297	3.65134
0.296	3.65287
0.295	3.65309
0.294	3.65352
0.293	3.65392
0.292	3.65407
0.291	3.65468
0.29	3.65611
0.289	3.65613
0.288	3.65682
0.287	3.65871
0.286	3.66023
0.285	3.66063
0.284	3.66091
0.283	3.66101
0.282	3.66128
0.281	3.66331
0.28	3.66335
0.279	3.66385
0.278	3.66431
0.277	3.6649
0.276	3.66615
0.275	3.6669
0.274	3.66771
0.273	3.67093
0.272	3.67146
0.271	3.67517
0.27	3.67558
0.269	3.67979
0.268	3.6803
0.267	3.68162
0.266	3.68268
0.265	3.6838
0.264	3.684
0.263	3.68481
0.262	3.68515
0.261	3.68564
0.26	3.6865
0.259	3.68725
0.258	3.69292
0.257	3.695
0.256	3.69936
0.255	3.7001
0.254	3.70322
0.253	3.70496
0.252	3.70541
0.251	3.70648
0.25	3.70697
0.249	3.70724
0.248	3.70764
0.247	3.70789
0.246	3.70919
0.245	3.71027
0.244	3.7115
0.243	3.71242
0.242	3.71264
0.241	3.71399
0.24	3.71418
0.239	3.71503
0.238	3.7195
0.237	3.71954
0.236	3.71983
0.235	3.72421
0.234	3.72598
0.233	3.72637
0.232	3.72677
0.231	3.72972
0.23	3.73
0.229	3.73174
0.228	3.73261
0.227	3.73289
0.226	3.73295
0.225	3.73529
0.224	3.73824
0.223	3.74069
0.222	3.74244
0.221	3.74275
0.22	3.74393
0.219	3.75025
0.218	3.75371
0.217	3.75735
0.216	3.75873
0.215	3.75926
0.214	3.76071
0.213	3.76078
0.212	3.76288
0.211	3.76392
0.21	3.76396
0.209	3.76473
0.208	3.76652
0.207	3.76659
0.206	3.76711
0.205	3.76926
0.204	3.77148
0.203	3.7742
0.202	3.77844
0.201	3.77982
0.2	3.7813
0.199	3.78152
0.198	3.78297
0.197	3.78369
0.196	3.78391
0.195	3.78496
0.194	3.78529
0.193	3.78542
0.192	3.78671
0.191	3.78729
0.19	3.78936
0.189	3.79313
0.188	3.79666
0.187	3.79858
0.186	3.8
0.185	3.80026
0.184	3.80157
0.183	3.80173
0.182	3.80228
0.181	3.80308
0.18	3.80338
0.179	3.80682
0.178	3.81299
0.177	3.81389
0.176	3.81688
0.175	3.81729
0.174	3.81741
0.173	3.82353
0.172	3.82497
0.171	3.82511
0.17	3.82517
0.169	3.82584
0.168	3.82659
0.167	3.82986
0.166	3.83003
0.165	3.83007
0.164	3.83025
0.163	3.83248
0.162	3.83255
0.161	3.8346
0.16	3.83568
0.159	3.83968
0.158	3.8409
0.157	3.84263
0.156	3.84291
0.155	3.84653
0.154	3.84816
0.153	3.85075
0.152	3.85089
0.151	3.85114
0.15	3.85297
0.149	3.85303
0.148	3.85317
0.147	3.85446
0.146	3.85458
0.145	3.85746
0.144	3.85958
0.143	3.8601
0.142	3.8618
0.141	3.86888
0.14	3.87124
0.139	3.87785
0.138	3.87825
0.137	3.87831
0.136	3.88133
0.135	3.89095
0.134	3.8956
0.133	3.90417
0.132	3.90659
0.131	3.91095
0.13	3.91454
0.129	3.91484
0.128	3.91798
0.127	3.91814
0.126	3.91839
0.125	3.92208
0.124	3.92242
0.123	3.9253
0.122	3.92549
0.121	3.93189
0.12	3.93654
0.119	3.94031
0.118	3.94222
0.117	3.94317
0.116	3.94319
0.115	3.94385
0.114	3.94689
0.113	3.94769
0.112	3.95096
0.111	3.95342
0.11	3.95496
0.109	3.95814
0.108	3.96812
0.107	3.9696
0.106	3.97259
0.105	3.97679
0.104	3.98179
0.103	3.98212
0.102	3.98257
0.101	3.98819
0.1	3.98861
0.099	3.98938
0.098	3.99805
0.097	4.00085
0.096	4.0021
0.095	4.00346
0.094	4.00571
0.093	4.00685
0.092	4.01944
0.091	4.02112
0.09	4.02323
0.089	4.02443
0.088	4.03137
0.087	4.03259
0.086	4.03683
0.085	4.03718
0.084	4.04421
0.083	4.04568
0.082	4.05271
0.081	4.05388
0.08	4.06921
0.079	4.0761
0.078	4.07616
0.077	4.07666
0.076	4.08198
0.075	4.08753
0.074	4.09286
0.073	4.09662
0.072	4.09773
0.071	4.11644
0.07	4.12319
0.069	4.12915
0.068	4.13027
0.067	4.13479
0.066	4.14066
0.065	4.1467
0.064	4.15315
0.063	4.15978
0.062	4.16423
0.061	4.16544
0.06	4.16717
0.059	4.16899
0.058	4.17005
0.057	4.17009
0.056	4.17017
0.055	4.18037
0.054	4.19823
0.053	4.20661
0.052	4.21195
0.051	4.22249
0.05	4.22928
0.049	4.2325
0.048	4.2385
0.047	4.23908
0.046	4.24027
0.045	4.24319
0.044	4.2461
0.043	4.2479
0.042	4.25201
0.041	4.25913
0.04	4.26159
0.039	4.26448
0.038	4.26492
0.037	4.26834
0.036	4.27323
0.035	4.27635
0.034	4.28045
0.033	4.28064
0.032	4.285
0.031	4.28621
0.03	4.30461
0.029	4.30999
0.028	4.31759
0.027	4.32321
0.026	4.3381
0.025	4.33993
0.024	4.35869
0.023	4.40259
0.022	4.40849
0.021	4.41903
0.02	4.45119
0.019	4.46421
0.018	4.51738
0.017	4.53678
0.016	4.5375
0.015	4.55249
0.014	4.56544
0.013	4.57575
0.012	4.61462
0.011	4.65231
0.01	4.66819
0.009	4.68381
0.008	4.75503
0.007	4.7735
0.006	4.78098
0.005	4.80921
0.004	4.85397
0.003	4.92011
0.002	5.02515
0.001	5.43084


==> B128_GW_25.txt <==
prob    papr_25 papr_bef
1       2.12034	3.31276
0.999	2.16329	3.38373
0.998	2.19285	3.43573
0.997	2.19641	3.48511
0.996	2.19705	3.51623
0.995	2.20629	3.54733
0.994	2.21562	3.57435
0.993	2.21906	3.592
0.992	2.2348	3.62323
0.991	2.23822	3.64347
0.99	2.2431	3.65855
0.989	2.2433	3.67831
0.988	2.24774	3.69919
0.987	2.25749	3.71888
0.986	2.25954	3.73802
0.985	2.26378	3.74797
0.984	2.26651	3.75944
0.983	2.26944	3.76685
0.982	2.27184	3.78583
0.981	2.27404	3.79852
0.98	2.29087	3.81129
0.979	2.2934	3.82176
0.978	2.29377	3.83226
0.977	2.29393	3.84276
0.976	2.2959	3.85421
0.975	2.29958	3.86603
0.974	2.30071	3.8775
0.973	2.30177	3.89328
0.972	2.30197	3.9044
0.971	2.30605	3.91096
0.97	2.30671	3.92012
0.969	2.30869	3.9293
0.968	2.30997	3.93675
0.967	2.31164	3.94744
0.966	2.31319	3.95851
0.965	2.32072	3.97041
0.964	2.32108	3.97821
0.963	2.32163	3.98642
0.962	2.32184	3.99129
0.961	2.32298	4.00202
0.96	2.32332	4.01088
0.959	2.32501	4.01915
0.958	2.32685	4.02681
0.957	2.32777	4.0364
0.956	2.3304	4.04422
0.955	2.33447	4.05172
0.954	2.34123	4.0585
0.953	2.34538	4.06631
0.952	2.3466	4.07197
0.951	2.34934	4.07714
0.95	2.35205	4.08249
0.949	2.35251	4.08499
0.948	2.35446	4.08961
0.947	2.35557	4.09636
0.946	2.35681	4.10257
0.945	2.35795	4.11079
0.944	2.35827	4.11418
0.943	2.35918	4.11864
0.942	2.3599	4.12379
0.941	2.35992	4.13234
0.94	2.36097	4.13554
0.939	2.36366	4.13939
0.938	2.36391	4.14422
0.937	2.36488	4.14947
0.936	2.3672	4.15309
0.935	2.36838	4.16236
0.934	2.36876	4.16777
0.933	2.36885	4.17059
0.932	2.37017	4.17634
0.931	2.37157	4.18132
0.93	2.37163	4.18517
0.929	2.37198	4.18659
0.928	2.37326	4.19467
0.927	2.37372	4.1991
0.926	2.3757	4.20285
0.925	2.37857	4.20624
0.924	2.38235	4.21049
0.923	2.38291	4.21525
0.922	2.3836	4.2219
0.921	2.38526	4.22635
0.92	2.38693	4.23026
0.919	2.39054	4.23438
0.918	2.39249	4.23754
0.917	2.39256	4.24452
0.916	2.39366	4.2489
0.915	2.39431	4.25156
0.914	2.39527	4.25601
0.913	2.39595	4.26082
0.912	2.39692	4.26321
0.911	2.39742	4.26591
0.91	2.39791	4.27077
0.909	2.39812	4.27366
0.908	2.40207	4.27994
0.907	2.40226	4.2847
0.906	2.40386	4.28782
0.905	2.40577	4.29304
0.904	2.40925	4.29568
0.903	2.40968	4.29877
0.902	2.4102	4.30323
0.901	2.41113	4.30561
0.9	2.41114	4.30971
0.899	2.41138	4.3135
0.898	2.41152	4.31782
0.897	2.41256	4.31966
0.896	2.41316	4.32468
0.895	2.4132	4.32921
0.894	2.41476	4.3342
0.893	2.41661	4.33951
0.892	2.4179	4.34293
0.891	2.41864	4.34848
0.89	2.41965	4.35205
0.889	2.42006	4.35731
0.888	2.4206	4.3597
0.887	2.42088	4.36142
0.886	2.42131	4.36676
0.885	2.42162	4.36868
0.884	2.42228	4.37333
0.883	2.42323	4.37832
0.882	2.42336	4.38178
0.881	2.42373	4.38564
0.88	2.42398	4.38825
0.879	2.42487	4.39187
0.878	2.4251	4.39726
0.877	2.42864	4.40139
0.876	2.42867	4.40753
0.875	2.42901	4.41046
0.874	2.4295	4.41399
0.873	2.4299	4.41803
0.872	2.43061	4.42019
0.871	2.43263	4.42455
0.87	2.43755	4.42844
0.869	2.44037	4.4321
0.868	2.44051	4.43554
0.867	2.44245	4.43843
0.866	2.44245	4.43996
0.865	2.44331	4.44332
0.864	2.44363	4.44546
0.863	2.44446	4.44752
0.862	2.44451	4.45173
0.861	2.44453	4.45459
0.86	2.44566	4.45681
0.859	2.44615	4.45902
0.858	2.44737	4.46345
0.857	2.44831	4.46785
0.856	2.44866	4.47342
0.855	2.44925	4.47569
0.854	2.45108	4.47996
0.853	2.45129	4.48398
0.852	2.45133	4.48667
0.851	2.45134	4.49004
0.85	2.45179	4.49527
0.849	2.45323	4.49837
0.848	2.45434	4.50164
0.847	2.45482	4.50468
0.846	2.45506	4.50759
0.845	2.45564	4.51235
0.844	2.45594	4.51493
0.843	2.45607	4.51737
0.842	2.4561	4.5216
0.841	2.45626	4.52489
0.84	2.45695	4.52901
0.839	2.45702	4.53114
0.838	2.45716	4.5346
0.837	2.45718	4.53817
0.836	2.45764	4.54115
0.835	2.45957	4.54308
0.834	2.46018	4.5451
0.833	2.4602	4.5469
0.832	2.46072	4.5503
0.831	2.4615	4.55517
0.83	2.46157	4.55855
0.829	2.4619	4.56147
0.828	2.46389	4.56456
0.827	2.46389	4.56638
0.826	2.46413	4.57069
0.825	2.46448	4.57439
0.824	2.4648	4.57867
0.823	2.46778	4.58008
0.822	2.46791	4.58177
0.821	2.4683	4.58578
0.82	2.46866	4.58893
0.819	2.4687	4.5916
0.818	2.46954	4.59452
0.817	2.47099	4.59743
0.816	2.47281	4.60002
0.815	2.47321	4.60385
0.814	2.4741	4.60705
0.813	2.47545	4.60877
0.812	2.47594	4.6116
0.811	2.47622	4.61332
0.81	2.47827	4.61463
0.809	2.47853	4.61881
0.808	2.4789	4.622
0.807	2.47971	4.62589
0.806	2.47995	4.62824
0.805	2.48066	4.63033
0.804	2.48159	4.6316
0.803	2.48197	4.63282
0.802	2.48206	4.63561
0.801	2.48251	4.6383
0.8	2.48257	4.64049
0.799	2.48316	4.64321
0.798	2.48324	4.6455
0.797	2.48348	4.64783
0.796	2.48425	4.65007
0.795	2.48495	4.65275
0.794	2.48595	4.65579
0.793	2.48611	4.65958
0.792	2.48665	4.66216
0.791	2.48691	4.66357
0.79	2.48722	4.66623
0.789	2.48805	4.66832
0.788	2.48835	4.66993
0.787	2.48888	4.67274
0.786	2.49089	4.67532
0.785	2.49092	4.67728
0.784	2.49112	4.67991
0.783	2.49372	4.68212
0.782	2.49442	4.6851
0.781	2.49464	4.6875
0.78	2.49603	4.69028
0.779	2.49806	4.69295
0.778	2.49859	4.6947
0.777	2.49884	4.69767
0.776	2.4991	4.70077
0.775	2.49993	4.70338
0.774	2.50079	4.70637
0.773	2.50157	4.70857
0.772	2.5025	4.71114
0.771	2.50259	4.71468
0.77	2.50269	4.71752
0.769	2.50329	4.72023
0.768	2.50343	4.72464
0.767	2.50372	4.72668
0.766	2.50469	4.73192
0.765	2.50474	4.73411
0.764	2.5056	4.73569
0.763	2.50566	4.73797
0.762	2.50769	4.74107
0.761	2.50916	4.74317
0.76	2.51016	4.74631
0.759	2.51151	4.75052
0.758	2.51188	4.75202
0.757	2.51257	4.75515
0.756	2.51267	4.75856
0.755	2.51422	4.76125
0.754	2.51427	4.76446
0.753	2.51504	4.76623
0.752	2.51609	4.76902
0.751	2.51677	4.77116
0.75	2.51693	4.77339
0.749	2.51721	4.77645
0.748	2.51874	4.77816
0.747	2.51878	4.78052
0.746	2.51929	4.78244
0.745	2.52041	4.7837
0.744	2.52083	4.78764
0.743	2.52105	4.78923
0.742	2.52109	4.79334
0.741	2.52165	4.79708
0.74	2.52181	4.80015
0.739	2.52227	4.80267
0.738	2.5232	4.80487
0.737	2.52347	4.80841
0.736	2.52535	4.80918
0.735	2.52588	4.81178
0.734	2.52592	4.8132
0.733	2.52652	4.81633
0.732	2.52694	4.8198
0.731	2.52742	4.82308
0.73	2.52745	4.82692
0.729	2.52778	4.8291
0.728	2.52803	4.83283
0.727	2.52879	4.83499
0.726	2.52943	4.83727
0.725	2.52958	4.83948
0.724	2.52968	4.84276
0.723	2.5299	4.84497
0.722	2.53057	4.8473
0.721	2.53141	4.851
0.72	2.53147	4.85324
0.719	2.53159	4.85491
0.718	2.53216	4.85857
0.717	2.53309	4.86087
0.716	2.53321	4.86256
0.715	2.53376	4.86553
0.714	2.53418	4.8681
0.713	2.53479	4.87167
0.712	2.53616	4.87366
0.711	2.53662	4.87565
0.71	2.53681	4.87863
0.709	2.54079	4.8798
0.708	2.54096	4.88258
0.707	2.5413	4.88596
0.706	2.54202	4.88758
0.705	2.54295	4.89005
0.704	2.54349	4.89341
0.703	2.5438	4.89553
0.702	2.54548	4.89981
0.701	2.54552	4.90219
0.7	2.54598	4.90528
0.699	2.54668	4.90769
0.698	2.54731	4.91128
0.697	2.55057	4.91331
0.696	2.55148	4.91459
0.695	2.55176	4.91628
0.694	2.55223	4.91891
0.693	2.55366	4.92199
0.692	2.55414	4.92357
0.691	2.5555	4.926
0.69	2.55556	4.9293
0.689	2.55589	4.93168
0.688	2.55606	4.93285
0.687	2.55642	4.93481
0.686	2.55695	4.93828
0.685	2.55712	4.94108
0.684	2.5581	4.943
0.683	2.55846	4.94544
0.682	2.55851	4.94836
0.681	2.55965	4.9513
0.68	2.55999	4.95257
0.679	2.5604	4.95395
0.678	2.56109	4.9571
0.677	2.56115	4.9618
0.676	2.56127	4.96422
0.675	2.5615	4.96626
0.674	2.5618	4.97129
0.673	2.56203	4.97356
0.672	2.56268	4.97723
0.671	2.56277	4.98011
0.67	2.56299	4.98323
0.669	2.56339	4.9867
0.668	2.56496	4.98929
0.667	2.56527	4.99134
0.666	2.56583	4.99421
0.665	2.56611	4.99758
0.664	2.56648	4.99999
0.663	2.56698	5.0008
0.662	2.56712	5.00289
0.661	2.56803	5.00558
0.66	2.56815	5.00735
0.659	2.56841	5.01114
0.658	2.56856	5.01425
0.657	2.56868	5.01621
0.656	2.56933	5.01873
0.655	2.57053	5.02191
0.654	2.57067	5.0232
0.653	2.57095	5.02631
0.652	2.57127	5.0275
0.651	2.57169	5.03204
0.65	2.57403	5.03382
0.649	2.57436	5.03657
0.648	2.57453	5.0397
0.647	2.57525	5.04259
0.646	2.57611	5.04584
0.645	2.57618	5.04914
0.644	2.57667	5.05208
0.643	2.57702	5.05423
0.642	2.57709	5.05724
0.641	2.57881	5.05934
0.64	2.58069	5.06176
0.639	2.58147	5.06342
0.638	2.58148	5.06652
0.637	2.58264	5.06921
0.636	2.58359	5.07125
0.635	2.58381	5.075
0.634	2.58459	5.07704
0.633	2.58561	5.07933
0.632	2.58604	5.08268
0.631	2.58605	5.08362
0.63	2.58686	5.08744
0.629	2.58706	5.09046
0.628	2.58832	5.09304
0.627	2.58859	5.09694
0.626	2.58867	5.09821
0.625	2.58872	5.10117
0.624	2.58874	5.10345
0.623	2.59093	5.10581
0.622	2.59195	5.10805
0.621	2.59221	5.10983
0.62	2.59278	5.11117
0.619	2.59303	5.11288
0.618	2.59507	5.11541
0.617	2.59515	5.11751
0.616	2.59519	5.11946
0.615	2.59539	5.12103
0.614	2.59607	5.12339
0.613	2.59638	5.12741
0.612	2.597	5.12956
0.611	2.59792	5.13292
0.61	2.59814	5.13505
0.609	2.59836	5.13862
0.608	2.59993	5.14115
0.607	2.60051	5.144
0.606	2.601	5.1456
0.605	2.6014	5.14826
0.604	2.60268	5.15063
0.603	2.60295	5.15355
0.602	2.60377	5.15598
0.601	2.60377	5.15734
0.6	2.60418	5.16122
0.599	2.60639	5.16317
0.598	2.60645	5.16485
0.597	2.60674	5.16846
0.596	2.60689	5.17212
0.595	2.60735	5.17337
0.594	2.60755	5.17486
0.593	2.60758	5.17855
0.592	2.60806	5.18015
0.591	2.60954	5.18213
0.59	2.60974	5.18472
0.589	2.61017	5.18845
0.588	2.61042	5.19106
0.587	2.61049	5.1939
0.586	2.6107	5.19645
0.585	2.61092	5.20075
0.584	2.61157	5.20279
0.583	2.612	5.20393
0.582	2.61212	5.20593
0.581	2.61359	5.20998
0.58	2.61398	5.21169
0.579	2.61442	5.21534
0.578	2.61495	5.21771
0.577	2.61585	5.22012
0.576	2.61599	5.2233
0.575	2.61621	5.22699
0.574	2.61668	5.23114
0.573	2.61677	5.23493
0.572	2.61713	5.23727
0.571	2.61723	5.24074
0.57	2.61835	5.24476
0.569	2.61853	5.24863
0.568	2.61881	5.25267
0.567	2.61887	5.2555
0.566	2.61899	5.25818
0.565	2.61914	5.26228
0.564	2.61946	5.26499
0.563	2.62014	5.26683
0.562	2.62053	5.2696
0.561	2.62125	5.27386
0.56	2.62138	5.2756
0.559	2.62214	5.27755
0.558	2.62217	5.27971
0.557	2.62295	5.28326
0.556	2.62328	5.28556
0.555	2.62517	5.28824
0.554	2.62569	5.28949
0.553	2.62572	5.29168
0.552	2.62584	5.29358
0.551	2.62601	5.29595
0.55	2.62622	5.29843
0.549	2.62626	5.30083
0.548	2.62668	5.30405
0.547	2.62717	5.30782
0.546	2.62778	5.30922
0.545	2.62813	5.31278
0.544	2.62848	5.31407
0.543	2.62851	5.31638
0.542	2.6289	5.32017
0.541	2.62903	5.32373
0.54	2.62928	5.3262
0.539	2.63058	5.32845
0.538	2.631	5.33013
0.537	2.63157	5.33155
0.536	2.63159	5.33427
0.535	2.63189	5.33719
0.534	2.63281	5.33924
0.533	2.63295	5.34169
0.532	2.63295	5.34482
0.531	2.634	5.34596
0.53	2.63428	5.34745
0.529	2.63431	5.35216
0.528	2.63467	5.35571
0.527	2.63631	5.35788
0.526	2.63663	5.36099
0.525	2.63703	5.36306
0.524	2.63709	5.36514
0.523	2.63832	5.36734
0.522	2.63867	5.37138
0.521	2.63909	5.37621
0.52	2.63988	5.37918
0.519	2.64079	5.38104
0.518	2.64097	5.38301
0.517	2.6411	5.38648
0.516	2.6414	5.38918
0.515	2.64153	5.3915
0.514	2.64316	5.3931
0.513	2.64384	5.39699
0.512	2.64467	5.40091
0.511	2.64488	5.40359
0.51	2.64528	5.40647
0.509	2.64556	5.40984
0.508	2.64569	5.41191
0.507	2.64631	5.41373
0.506	2.64672	5.41668
0.505	2.64704	5.41872
0.504	2.6474	5.4208
0.503	2.64741	5.42271
0.502	2.64744	5.42761
0.501	2.64748	5.43107
0.5	2.64787	5.43269
0.499	2.64815	5.4343
0.498	2.64828	5.43699
0.497	2.64856	5.43971
0.496	2.64932	5.44154
0.495	2.65049	5.44373
0.494	2.65085	5.44836
0.493	2.65127	5.45019
0.492	2.6516	5.45298
0.491	2.6521	5.45679
0.49	2.65247	5.46023
0.489	2.6533	5.46313
0.488	2.65342	5.46739
0.487	2.65385	5.46884
0.486	2.65395	5.47176
0.485	2.65418	5.47428
0.484	2.65437	5.47578
0.483	2.65523	5.47868
0.482	2.65545	5.48238
0.481	2.65621	5.48554
0.48	2.6565	5.48775
0.479	2.65665	5.49034
0.478	2.65759	5.49229
0.477	2.65785	5.49571
0.476	2.65791	5.49997
0.475	2.65804	5.50137
0.474	2.65852	5.50361
0.473	2.65954	5.50634
0.472	2.65961	5.5089
0.471	2.65993	5.51126
0.47	2.66024	5.51451
0.469	2.66026	5.51623
0.468	2.66068	5.51848
0.467	2.66107	5.52209
0.466	2.66116	5.52491
0.465	2.66261	5.52753
0.464	2.66287	5.52956
0.463	2.66299	5.53333
0.462	2.66332	5.53478
0.461	2.66346	5.53772
0.46	2.66348	5.54043
0.459	2.66433	5.54429
0.458	2.66443	5.54776
0.457	2.66594	5.55048
0.456	2.66659	5.55385
0.455	2.66685	5.55641
0.454	2.66685	5.559
0.453	2.6673	5.5618
0.452	2.66731	5.56647
0.451	2.66734	5.56922
0.45	2.66744	5.57212
0.449	2.66748	5.57576
0.448	2.66791	5.57892
0.447	2.66822	5.58273
0.446	2.66857	5.58454
0.445	2.6687	5.58717
0.444	2.66986	5.58983
0.443	2.67064	5.59321
0.442	2.67097	5.5963
0.441	2.67156	5.59874
0.44	2.67255	5.60118
0.439	2.67262	5.60431
0.438	2.67263	5.60772
0.437	2.67276	5.61144
0.436	2.67287	5.61468
0.435	2.67372	5.61712
0.434	2.67407	5.61926
0.433	2.67422	5.62507
0.432	2.67423	5.62796
0.431	2.67447	5.6308
0.43	2.67448	5.63431
0.429	2.6748	5.63661
0.428	2.67532	5.63969
0.427	2.67763	5.64415
0.426	2.67782	5.64619
0.425	2.67809	5.64818
0.424	2.67863	5.65145
0.423	2.6793	5.6538
0.422	2.67967	5.65645
0.421	2.68026	5.65843
0.42	2.68142	5.6615
0.419	2.6815	5.66334
0.418	2.68184	5.66655
0.417	2.68188	5.66891
0.416	2.68289	5.67447
0.415	2.68338	5.67728
0.414	2.68374	5.68149
0.413	2.68415	5.68499
0.412	2.6843	5.6878
0.411	2.68452	5.69213
0.41	2.68535	5.69466
0.409	2.68567	5.69627
0.408	2.68657	5.69867
0.407	2.68721	5.70275
0.406	2.68741	5.70655
0.405	2.68821	5.71
0.404	2.68857	5.71184
0.403	2.68869	5.71396
0.402	2.68956	5.7169
0.401	2.69012	5.7208
0.4	2.69093	5.72374
0.399	2.69097	5.72667
0.398	2.69167	5.73101
0.397	2.6918	5.73411
0.396	2.6931	5.73723
0.395	2.69356	5.74066
0.394	2.69551	5.74266
0.393	2.69589	5.7447
0.392	2.69615	5.74763
0.391	2.69655	5.75016
0.39	2.6976	5.75435
0.389	2.69804	5.75894
0.388	2.6996	5.7624
0.387	2.69978	5.76602
0.386	2.6998	5.77039
0.385	2.70008	5.77499
0.384	2.70019	5.7785
0.383	2.70021	5.78012
0.382	2.70073	5.78361
0.381	2.70153	5.78734
0.38	2.7029	5.78922
0.379	2.70503	5.79307
0.378	2.70575	5.7975
0.377	2.70584	5.80007
0.376	2.70651	5.80164
0.375	2.7074	5.80459
0.374	2.70753	5.80863
0.373	2.70803	5.81176
0.372	2.70809	5.81508
0.371	2.70889	5.8192
0.37	2.70904	5.82427
0.369	2.70965	5.82636
0.368	2.71033	5.82995
0.367	2.71158	5.83328
0.366	2.71194	5.83702
0.365	2.71252	5.84228
0.364	2.71261	5.84443
0.363	2.71437	5.84748
0.362	2.71446	5.85227
0.361	2.71455	5.85414
0.36	2.71471	5.85649
0.359	2.71507	5.85914
0.358	2.71643	5.86166
0.357	2.71707	5.86701
0.356	2.7185	5.86904
0.355	2.71854	5.87324
0.354	2.7186	5.87705
0.353	2.71893	5.88105
0.352	2.71895	5.88501
0.351	2.71991	5.88949
0.35	2.72036	5.89277
0.349	2.72199	5.89662
0.348	2.72231	5.90129
0.347	2.72279	5.90343
0.346	2.72352	5.90702
0.345	2.72409	5.91024
0.344	2.72585	5.91488
0.343	2.72652	5.9179
0.342	2.72666	5.92134
0.341	2.72771	5.92531
0.34	2.72834	5.92794
0.339	2.72839	5.93311
0.338	2.72892	5.93699
0.337	2.72946	5.94028
0.336	2.72951	5.94338
0.335	2.7304	5.94994
0.334	2.73053	5.95644
0.333	2.73071	5.95857
0.332	2.73096	5.96221
0.331	2.73188	5.96609
0.33	2.73291	5.96921
0.329	2.73441	5.97385
0.328	2.73556	5.97758
0.327	2.73568	5.98105
0.326	2.73588	5.98535
0.325	2.73691	5.99056
0.324	2.7371	5.99405
0.323	2.73719	5.99678
0.322	2.73739	6.00009
0.321	2.73744	6.00439
0.32	2.7381	6.01016
0.319	2.73882	6.01415
0.318	2.73887	6.01978
0.317	2.73991	6.02145
0.316	2.73994	6.02464
0.315	2.74108	6.02805
0.314	2.74137	6.03127
0.313	2.74358	6.03571
0.312	2.74375	6.03997
0.311	2.74568	6.04209
0.31	2.74633	6.04519
0.309	2.74751	6.04675
0.308	2.74755	6.05167
0.307	2.75009	6.05573
0.306	2.75141	6.06016
0.305	2.75169	6.06448
0.304	2.75188	6.06738
0.303	2.75214	6.06981
0.302	2.75226	6.07539
0.301	2.75227	6.07979
0.3	2.75291	6.08535
0.299	2.75353	6.08863
0.298	2.75407	6.09188
0.297	2.75478	6.09517
0.296	2.75517	6.09939
0.295	2.75571	6.10405
0.294	2.75587	6.10631
0.293	2.75598	6.11056
0.292	2.75673	6.11695
0.291	2.75689	6.1202
0.29	2.75713	6.12298
0.289	2.75811	6.1279
0.288	2.75816	6.13161
0.287	2.75927	6.13769
0.286	2.75991	6.14205
0.285	2.76002	6.14528
0.284	2.76021	6.14904
0.283	2.76043	6.15249
0.282	2.76127	6.15587
0.281	2.7622	6.16069
0.28	2.76229	6.166
0.279	2.76268	6.1705
0.278	2.76271	6.17408
0.277	2.76302	6.17742
0.276	2.76445	6.18055
0.275	2.76478	6.18412
0.274	2.76493	6.18742
0.273	2.765	6.19095
0.272	2.76523	6.19467
0.271	2.76524	6.19821
0.27	2.76612	6.20052
0.269	2.7682	6.20379
0.268	2.76874	6.20858
0.267	2.76929	6.21079
0.266	2.77089	6.21448
0.265	2.77097	6.22114
0.264	2.77132	6.2253
0.263	2.77161	6.23243
0.262	2.77192	6.23613
0.261	2.77316	6.24127
0.26	2.77371	6.24502
0.259	2.77414	6.24946
0.258	2.77466	6.25607
0.257	2.77497	6.26017
0.256	2.77639	6.26655
0.255	2.77655	6.27163
0.254	2.77888	6.27516
0.253	2.779	6.27855
0.252	2.7807	6.28368
0.251	2.78076	6.29
0.25	2.781	6.29283
0.249	2.78459	6.30056
0.248	2.78995	6.30394
0.247	2.7904	6.30981
0.246	2.79054	6.31777
0.245	2.79083	6.32242
0.244	2.79106	6.33114
0.243	2.7912	6.33391
0.242	2.79272	6.34142
0.241	2.79348	6.34642
0.24	2.7943	6.35085
0.239	2.79454	6.35767
0.238	2.79492	6.36343
0.237	2.79579	6.36909
0.236	2.79625	6.37411
0.235	2.79716	6.38024
0.234	2.79812	6.38325
0.233	2.79827	6.38768
0.232	2.79867	6.39336
0.231	2.80026	6.3972
0.23	2.80072	6.40505
0.229	2.80108	6.40846
0.228	2.80168	6.41363
0.227	2.80196	6.41874
0.226	2.80273	6.4245
0.225	2.80315	6.42602
0.224	2.80339	6.43178
0.223	2.80392	6.43915
0.222	2.804	6.44278
0.221	2.80402	6.44614
0.22	2.80445	6.45188
0.219	2.80589	6.45475
0.218	2.8072	6.45881
0.217	2.80904	6.46243
0.216	2.80908	6.46466
0.215	2.81043	6.46983
0.214	2.8116	6.47257
0.213	2.81537	6.47595
0.212	2.81604	6.48387
0.211	2.81622	6.48966
0.21	2.81634	6.4939
0.209	2.82007	6.49786
0.208	2.82066	6.49998
0.207	2.82132	6.50481
0.206	2.823	6.51188
0.205	2.8235	6.51678
0.204	2.82464	6.51892
0.203	2.82598	6.52288
0.202	2.82643	6.52534
0.201	2.82705	6.53424
0.2	2.82736	6.53831
0.199	2.82805	6.54491
0.198	2.83168	6.55004
0.197	2.83234	6.55219
0.196	2.83298	6.55598
0.195	2.8331	6.56272
0.194	2.83527	6.56648
0.193	2.83562	6.57042
0.192	2.83701	6.57715
0.191	2.83726	6.58144
0.19	2.83755	6.58763
0.189	2.83756	6.58979
0.188	2.83756	6.59456
0.187	2.83976	6.6008
0.186	2.8406	6.60795
0.185	2.84484	6.61101
0.184	2.84714	6.61425
0.183	2.84726	6.61917
0.182	2.84737	6.62462
0.181	2.84845	6.63104
0.18	2.8489	6.63817
0.179	2.85142	6.64443
0.178	2.85346	6.65101
0.177	2.85349	6.65725
0.176	2.85519	6.66747
0.175	2.85522	6.67576
0.174	2.85609	6.67949
0.173	2.85644	6.68599
0.172	2.85667	6.6928
0.171	2.85679	6.69718
0.17	2.85906	6.703
0.169	2.86046	6.70994
0.168	2.86154	6.7166
0.167	2.86221	6.72241
0.166	2.86327	6.72787
0.165	2.86351	6.73566
0.164	2.86442	6.74961
0.163	2.86803	6.75576
0.162	2.86982	6.76166
0.161	2.87089	6.77275
0.16	2.87121	6.78028
0.159	2.87128	6.78982
0.158	2.87145	6.79426
0.157	2.87227	6.79809
0.156	2.87232	6.80344
0.155	2.87296	6.80792
0.154	2.87313	6.81665
0.153	2.87333	6.8256
0.152	2.87494	6.83267
0.151	2.87545	6.84124
0.15	2.87604	6.85169
0.149	2.87613	6.85961
0.148	2.87689	6.86915
0.147	2.87771	6.87429
0.146	2.87985	6.88007
0.145	2.8808	6.88573
0.144	2.88128	6.89983
0.143	2.88181	6.9038
0.142	2.88284	6.90831
0.141	2.88345	6.91531
0.14	2.88388	6.92044
0.139	2.88583	6.92637
0.138	2.88739	6.93517
0.137	2.88783	6.94209
0.136	2.88887	6.94908
0.135	2.88998	6.95679
0.134	2.89	6.96255
0.133	2.89284	6.97231
0.132	2.89374	6.98256
0.131	2.89472	6.99378
0.13	2.89529	7.00552
0.129	2.89543	7.01247
0.128	2.89551	7.02063
0.127	2.89691	7.03368
0.126	2.89959	7.03849
0.125	2.90097	7.04424
0.124	2.90566	7.05343
0.123	2.9087	7.06552
0.122	2.91004	7.07345
0.121	2.91004	7.08284
0.12	2.9143	7.09178
0.119	2.91453	7.09976
0.118	2.9153	7.10672
0.117	2.91559	7.11631
0.116	2.92015	7.122
0.115	2.92081	7.13381
0.114	2.92395	7.13928
0.113	2.92522	7.14812
0.112	2.92526	7.15286
0.111	2.9261	7.16048
0.11	2.92845	7.17627
0.109	2.93072	7.18913
0.108	2.93247	7.19762
0.107	2.93276	7.2078
0.106	2.93295	7.21488
0.105	2.93769	7.23757
0.104	2.9404	7.25438
0.103	2.9417	7.26329
0.102	2.94235	7.28197
0.101	2.94563	7.28819
0.1	2.94699	7.29691
0.099	2.94883	7.3115
0.098	2.94952	7.31744
0.097	2.95013	7.33007
0.096	2.95037	7.33718
0.095	2.95104	7.35451
0.094	2.95548	7.36911
0.093	2.95602	7.37428
0.092	2.95814	7.38939
0.091	2.95862	7.40266
0.09	2.95918	7.41279
0.089	2.95932	7.42415
0.088	2.96028	7.43633
0.087	2.96316	7.45367
0.086	2.96321	7.46083
0.085	2.96831	7.46844
0.084	2.97108	7.48382
0.083	2.97281	7.49435
0.082	2.97287	7.51981
0.081	2.97363	7.52877
0.08	2.97629	7.5438
0.079	2.97634	7.54903
0.078	2.9793	7.56552
0.077	2.9827	7.5761
0.076	2.98809	7.58142
0.075	2.99244	7.591
0.074	2.99325	7.60086
0.073	2.99364	7.61667
0.072	2.99434	7.63003
0.071	3.00407	7.64385
0.07	3.00794	7.67069
0.069	3.01075	7.68738
0.068	3.01075	7.69641
0.067	3.01088	7.71425
0.066	3.01143	7.72713
0.065	3.01561	7.73859
0.064	3.01591	7.75627
0.063	3.01946	7.77724
0.062	3.02379	7.79584
0.061	3.02764	7.81238
0.06	3.03072	7.83321
0.059	3.03154	7.84718
0.058	3.03176	7.8694
0.057	3.03188	7.87873
0.056	3.03427	7.89848
0.055	3.03809	7.91451
0.054	3.03897	7.92594
0.053	3.04024	7.94382
0.052	3.04081	7.966
0.051	3.04418	7.98531
0.05	3.04504	8.01047
0.049	3.05172	8.03381
0.048	3.05282	8.0541
0.047	3.05438	8.08536
0.046	3.05651	8.11567
0.045	3.05671	8.15587
0.044	3.05778	8.18294
0.043	3.0578	8.22467
0.042	3.06076	8.25439
0.041	3.06173	8.27061
0.04	3.06365	8.28809
0.039	3.06532	8.31394
0.038	3.06838	8.34767
0.037	3.07465	8.36409
0.036	3.08003	8.38626
0.035	3.08223	8.41821
0.034	3.08318	8.46878
0.033	3.08693	8.51293
0.032	3.08992	8.55562
0.031	3.09521	8.57612
0.03	3.09915	8.62429
0.029	3.11235	8.67572
0.028	3.11301	8.70639
0.027	3.11436	8.73952
0.026	3.12471	8.78765
0.025	3.12843	8.83325
0.024	3.13767	8.87012
0.023	3.1406	8.90503
0.022	3.15611	8.94203
0.021	3.16212	9.00321
0.02	3.16273	9.05045
0.019	3.16523	9.10111
0.018	3.16704	9.1502
0.017	3.17531	9.2134
0.016	3.18491	9.28796
0.015	3.19187	9.36578
0.014	3.19298	9.46941
0.013	3.19632	9.55836
0.012	3.21257	9.63423
0.011	3.23097	9.7226
0.01	3.27652	9.83788
0.009	3.28818	9.97846
0.008	3.32726	10.172
0.007	3.33396	10.3282
0.006	3.33978	10.5109
0.005	3.36386	10.6366
0.004	3.3855	10.756
0.003	3.43141	11.2369
0.002	3.44551	11.9341
0.001	3.53878	15.3494


==> B128_GW_50.txt <==
prob    papr_50 papr_bef
1       1.82788	3.25142
0.999	1.82852	3.35262
0.998	1.831	3.42316
0.997	1.83218	3.46198
0.996	1.84766	3.53116
0.995	1.85172	3.56483
0.994	1.8586	3.58765
0.993	1.85944	3.60942
0.992	1.86867	3.63864
0.991	1.86964	3.65196
0.99	1.87284	3.68432
0.989	1.87285	3.70152
0.988	1.87333	3.7107
0.987	1.87479	3.72754
0.986	1.87532	3.74958
0.985	1.87591	3.77075
0.984	1.87637	3.78373
0.983	1.87927	3.79396
0.982	1.88073	3.80722
0.981	1.8836	3.82025
0.98	1.88361	3.83622
0.979	1.88529	3.8459
0.978	1.88629	3.85507
0.977	1.88706	3.86393
0.976	1.88874	3.873
0.975	1.88888	3.88112
0.974	1.89071	3.89442
0.973	1.89385	3.9044
0.972	1.89466	3.9094
0.971	1.89746	3.91722
0.97	1.90236	3.92455
0.969	1.90408	3.93384
0.968	1.91217	3.94289
0.967	1.91321	3.95099
0.966	1.91503	3.95641
0.965	1.91652	3.96132
0.964	1.91757	3.96939
0.963	1.91783	3.97506
0.962	1.91816	3.98368
0.961	1.92178	3.99336
0.96	1.92261	4.00079
0.959	1.92312	4.00887
0.958	1.92352	4.01944
0.957	1.9255	4.02379
0.956	1.92653	4.02939
0.955	1.92662	4.03707
0.954	1.92673	4.04102
0.953	1.92919	4.04884
0.952	1.92925	4.05665
0.951	1.93016	4.06369
0.95	1.93043	4.0697
0.949	1.93095	4.07277
0.948	1.93177	4.07862
0.947	1.93386	4.08342
0.946	1.93433	4.08775
0.945	1.93547	4.0921
0.944	1.93597	4.09518
0.943	1.93636	4.10033
0.942	1.93713	4.10459
0.941	1.93714	4.11366
0.94	1.93732	4.12014
0.939	1.94032	4.12415
0.938	1.9405	4.12938
0.937	1.94116	4.13373
0.936	1.94235	4.13956
0.935	1.94396	4.14422
0.934	1.94424	4.1485
0.933	1.94481	4.15401
0.932	1.94771	4.15928
0.931	1.94781	4.16318
0.93	1.94806	4.16516
0.929	1.95101	4.16797
0.928	1.95131	4.17326
0.927	1.95575	4.17859
0.926	1.95579	4.18279
0.925	1.95735	4.18915
0.924	1.95746	4.19258
0.923	1.95796	4.19709
0.922	1.95799	4.20038
0.921	1.95953	4.20644
0.92	1.96351	4.21009
0.919	1.96361	4.2153
0.918	1.96418	4.21911
0.917	1.96434	4.22288
0.916	1.9646	4.22773
0.915	1.96485	4.23177
0.914	1.96511	4.23587
0.913	1.96554	4.24009
0.912	1.96658	4.24389
0.911	1.96802	4.24567
0.91	1.96869	4.25007
0.909	1.96869	4.25234
0.908	1.96928	4.25778
0.907	1.96979	4.26003
0.906	1.97	4.26319
0.905	1.97072	4.2697
0.904	1.97104	4.27494
0.903	1.9713	4.27872
0.902	1.97271	4.28303
0.901	1.97304	4.28676
0.9	1.97354	4.29041
0.899	1.97437	4.29454
0.898	1.97461	4.29906
0.897	1.97531	4.30155
0.896	1.97587	4.30673
0.895	1.97663	4.3097
0.894	1.97694	4.3136
0.893	1.97732	4.31778
0.892	1.97748	4.32098
0.891	1.97893	4.32492
0.89	1.97903	4.32763
0.889	1.97921	4.33295
0.888	1.97926	4.33747
0.887	1.97975	4.34037
0.886	1.9799	4.34335
0.885	1.97997	4.34724
0.884	1.98017	4.34951
0.883	1.98044	4.35363
0.882	1.98044	4.35697
0.881	1.98101	4.3631
0.88	1.98196	4.36617
0.879	1.98247	4.368
0.878	1.98336	4.36938
0.877	1.98541	4.37173
0.876	1.98548	4.37447
0.875	1.98599	4.37773
0.874	1.98645	4.3827
0.873	1.98664	4.38661
0.872	1.98667	4.39112
0.871	1.98729	4.39638
0.87	1.98738	4.3988
0.869	1.98817	4.40232
0.868	1.98854	4.40539
0.867	1.98914	4.40918
0.866	1.99028	4.4116
0.865	1.9905	4.41447
0.864	1.99139	4.41842
0.863	1.99151	4.42221
0.862	1.9917	4.42521
0.861	1.99212	4.42861
0.86	1.99238	4.43201
0.859	1.99302	4.4347
0.858	1.99303	4.43806
0.857	1.99305	4.44205
0.856	1.99319	4.44449
0.855	1.99393	4.44834
0.854	1.99416	4.45263
0.853	1.9943	4.45509
0.852	1.99462	4.45766
0.851	1.99488	4.4617
0.85	1.99523	4.46512
0.849	1.99631	4.46791
0.848	1.9971	4.46962
0.847	1.9976	4.47205
0.846	1.99801	4.47567
0.845	1.9982	4.47908
0.844	1.99824	4.48196
0.843	1.99934	4.48552
0.842	1.99942	4.48839
0.841	2	4.49103
0.84	2.00015	4.49404
0.839	2.00027	4.49552
0.838	2.0003	4.49961
0.837	2.00039	4.50482
0.836	2.00246	4.50678
0.835	2.00305	4.50976
0.834	2.00349	4.51327
0.833	2.004	4.51718
0.832	2.00425	4.52028
0.831	2.00461	4.52432
0.83	2.00575	4.52947
0.829	2.00603	4.53272
0.828	2.0063	4.53775
0.827	2.00751	4.54011
0.826	2.00776	4.54273
0.825	2.00806	4.5446
0.824	2.00876	4.54682
0.823	2.0102	4.54998
0.822	2.01022	4.55199
0.821	2.01049	4.55614
0.82	2.01109	4.56009
0.819	2.01134	4.56294
0.818	2.01166	4.56745
0.817	2.01322	4.57037
0.816	2.01369	4.57508
0.815	2.01414	4.57834
0.814	2.01432	4.57991
0.813	2.01551	4.58295
0.812	2.01563	4.58552
0.811	2.01598	4.58917
0.81	2.0161	4.59307
0.809	2.01759	4.59464
0.808	2.01764	4.59683
0.807	2.01782	4.60249
0.806	2.01786	4.60478
0.805	2.01873	4.60904
0.804	2.01884	4.61231
0.803	2.019	4.61521
0.802	2.02053	4.61835
0.801	2.02225	4.62151
0.8	2.0225	4.62401
0.799	2.02367	4.62817
0.798	2.02399	4.63183
0.797	2.02523	4.63503
0.796	2.02534	4.63719
0.795	2.02565	4.63965
0.794	2.02602	4.64226
0.793	2.0262	4.64366
0.792	2.0268	4.64673
0.791	2.02747	4.649
0.79	2.02775	4.65142
0.789	2.02789	4.65401
0.788	2.02828	4.65663
0.787	2.0289	4.65966
0.786	2.02922	4.66245
0.785	2.02943	4.66468
0.784	2.02974	4.66672
0.783	2.02988	4.66907
0.782	2.02995	4.67233
0.781	2.03093	4.67474
0.78	2.03121	4.67755
0.779	2.03124	4.68046
0.778	2.03144	4.68319
0.777	2.03332	4.68722
0.776	2.03384	4.69094
0.775	2.03385	4.69351
0.774	2.03425	4.69736
0.773	2.03428	4.69869
0.772	2.03569	4.69993
0.771	2.03612	4.70295
0.77	2.03617	4.70688
0.769	2.03617	4.70889
0.768	2.03642	4.71094
0.767	2.03705	4.713
0.766	2.03744	4.71551
0.765	2.03785	4.71717
0.764	2.03831	4.71871
0.763	2.03844	4.72058
0.762	2.03852	4.72364
0.761	2.04043	4.72627
0.76	2.04044	4.7297
0.759	2.04058	4.73164
0.758	2.04061	4.73433
0.757	2.04065	4.73788
0.756	2.041	4.74024
0.755	2.04177	4.74296
0.754	2.04195	4.74592
0.753	2.04207	4.74978
0.752	2.04244	4.75124
0.751	2.04245	4.75492
0.75	2.0427	4.75935
0.749	2.04292	4.76191
0.748	2.04323	4.7658
0.747	2.04351	4.76916
0.746	2.04425	4.77236
0.745	2.04516	4.77396
0.744	2.0452	4.77629
0.743	2.04551	4.77898
0.742	2.04658	4.78104
0.741	2.0469	4.78356
0.74	2.04707	4.78667
0.739	2.04733	4.7893
0.738	2.04819	4.7934
0.737	2.04841	4.79561
0.736	2.04887	4.80023
0.735	2.04929	4.80273
0.734	2.05017	4.80661
0.733	2.0511	4.80956
0.732	2.05158	4.8112
0.731	2.05216	4.81336
0.73	2.0523	4.8162
0.729	2.05267	4.81763
0.728	2.05383	4.82023
0.727	2.05434	4.82304
0.726	2.05464	4.82469
0.725	2.05506	4.82585
0.724	2.0551	4.82963
0.723	2.05537	4.83102
0.722	2.05543	4.83323
0.721	2.05578	4.83492
0.72	2.05584	4.83828
0.719	2.05729	4.84096
0.718	2.05741	4.8443
0.717	2.05797	4.84612
0.716	2.05827	4.84867
0.715	2.05836	4.85054
0.714	2.05844	4.85306
0.713	2.05853	4.85531
0.712	2.05857	4.85759
0.711	2.05859	4.861
0.71	2.05917	4.86499
0.709	2.05986	4.8682
0.708	2.06029	4.87101
0.707	2.06049	4.87432
0.706	2.06079	4.8765
0.705	2.06143	4.87868
0.704	2.06153	4.88148
0.703	2.06169	4.8833
0.702	2.06191	4.88534
0.701	2.06244	4.88771
0.7	2.06245	4.89039
0.699	2.06289	4.89304
0.698	2.06341	4.89541
0.697	2.06345	4.90039
0.696	2.06359	4.90433
0.695	2.06393	4.90562
0.694	2.0646	4.90819
0.693	2.06471	4.91141
0.692	2.06543	4.91307
0.691	2.06557	4.91549
0.69	2.06564	4.9173
0.689	2.06569	4.91968
0.688	2.06601	4.92122
0.687	2.06682	4.9245
0.686	2.06708	4.92802
0.685	2.06785	4.93129
0.684	2.06836	4.93311
0.683	2.06842	4.93582
0.682	2.06856	4.93807
0.681	2.06917	4.94105
0.68	2.06927	4.94233
0.679	2.06929	4.94551
0.678	2.06964	4.94766
0.677	2.06998	4.95299
0.676	2.07017	4.95531
0.675	2.07022	4.95766
0.674	2.07091	4.9591
0.673	2.07091	4.96137
0.672	2.07128	4.96564
0.671	2.07149	4.96962
0.67	2.07159	4.97221
0.669	2.07164	4.9759
0.668	2.07203	4.9789
0.667	2.07242	4.98257
0.666	2.07244	4.9871
0.665	2.07249	4.98922
0.664	2.0726	4.99131
0.663	2.07271	4.99418
0.662	2.07278	4.99518
0.661	2.07285	4.99712
0.66	2.0734	4.99962
0.659	2.07376	5.00231
0.658	2.0746	5.00509
0.657	2.07478	5.00902
0.656	2.07479	5.01058
0.655	2.07504	5.01264
0.654	2.0751	5.01392
0.653	2.0752	5.01579
0.652	2.07542	5.01801
0.651	2.07557	5.0201
0.65	2.07588	5.02249
0.649	2.07634	5.02481
0.648	2.07677	5.02796
0.647	2.07688	5.02988
0.646	2.07843	5.0338
0.645	2.07854	5.0357
0.644	2.079	5.03802
0.643	2.07941	5.04
0.642	2.07969	5.04417
0.641	2.07993	5.04676
0.64	2.08019	5.0489
0.639	2.08033	5.05121
0.638	2.08034	5.05452
0.637	2.08067	5.05777
0.636	2.08111	5.06106
0.635	2.08122	5.06337
0.634	2.08153	5.06472
0.633	2.08172	5.06697
0.632	2.08181	5.07107
0.631	2.08236	5.07314
0.63	2.08266	5.07525
0.629	2.08305	5.07765
0.628	2.08306	5.08171
0.627	2.08329	5.08361
0.626	2.08347	5.08771
0.625	2.08361	5.09026
0.624	2.08391	5.0938
0.623	2.08415	5.09619
0.622	2.08477	5.09926
0.621	2.08483	5.10154
0.62	2.08501	5.10457
0.619	2.08519	5.10626
0.618	2.08564	5.10952
0.617	2.08568	5.11447
0.616	2.08571	5.11663
0.615	2.08587	5.12033
0.614	2.08662	5.12234
0.613	2.08668	5.12584
0.612	2.08673	5.12724
0.611	2.08722	5.13022
0.61	2.08812	5.13312
0.609	2.08834	5.13578
0.608	2.0885	5.13946
0.607	2.08871	5.14159
0.606	2.08901	5.14316
0.605	2.0893	5.14522
0.604	2.08933	5.14708
0.603	2.08943	5.14928
0.602	2.08978	5.15117
0.601	2.08994	5.15347
0.6	2.09045	5.15534
0.599	2.09114	5.15727
0.598	2.09128	5.159
0.597	2.09147	5.16321
0.596	2.09247	5.16553
0.595	2.09275	5.16909
0.594	2.09293	5.17116
0.593	2.09299	5.17315
0.592	2.09344	5.17573
0.591	2.09438	5.17724
0.59	2.09559	5.17973
0.589	2.09652	5.18336
0.588	2.09856	5.18804
0.587	2.09867	5.19226
0.586	2.09874	5.19585
0.585	2.09949	5.19904
0.584	2.10011	5.20072
0.583	2.10096	5.20428
0.582	2.10109	5.20749
0.581	2.10117	5.21084
0.58	2.10144	5.21325
0.579	2.10179	5.21548
0.578	2.1018	5.2177
0.577	2.102	5.21951
0.576	2.10203	5.22183
0.575	2.10222	5.2238
0.574	2.10253	5.22616
0.573	2.10254	5.22922
0.572	2.10302	5.23222
0.571	2.10332	5.23496
0.57	2.1035	5.23684
0.569	2.10369	5.24012
0.568	2.10445	5.24358
0.567	2.10452	5.24677
0.566	2.10453	5.24973
0.565	2.10461	5.25296
0.564	2.10471	5.25615
0.563	2.10483	5.25817
0.562	2.10491	5.26045
0.561	2.10495	5.26487
0.56	2.10518	5.26713
0.559	2.10574	5.26975
0.558	2.10575	5.27337
0.557	2.10626	5.27596
0.556	2.10729	5.27943
0.555	2.1073	5.28184
0.554	2.10794	5.28432
0.553	2.10872	5.28809
0.552	2.10972	5.28936
0.551	2.10978	5.29227
0.55	2.10996	5.29488
0.549	2.11022	5.29751
0.548	2.11047	5.30027
0.547	2.11071	5.30246
0.546	2.11078	5.30536
0.545	2.11088	5.30861
0.544	2.11137	5.31046
0.543	2.11142	5.31255
0.542	2.11169	5.3147
0.541	2.11201	5.31595
0.54	2.11211	5.31836
0.539	2.11235	5.32007
0.538	2.11266	5.32317
0.537	2.11301	5.32529
0.536	2.11333	5.32927
0.535	2.11392	5.331
0.534	2.11396	5.33334
0.533	2.11469	5.33458
0.532	2.11474	5.3362
0.531	2.1149	5.33839
0.53	2.11516	5.34096
0.529	2.11545	5.34389
0.528	2.11568	5.34933
0.527	2.11654	5.35231
0.526	2.11667	5.35585
0.525	2.1174	5.35888
0.524	2.11767	5.36201
0.523	2.11774	5.36423
0.522	2.11805	5.36609
0.521	2.11831	5.36753
0.52	2.11845	5.36984
0.519	2.1185	5.37179
0.518	2.11854	5.37497
0.517	2.11883	5.37742
0.516	2.11897	5.38074
0.515	2.11921	5.38349
0.514	2.11925	5.38444
0.513	2.11972	5.38612
0.512	2.12008	5.38809
0.511	2.12046	5.39109
0.51	2.12062	5.39368
0.509	2.1208	5.3972
0.508	2.12102	5.39957
0.507	2.12216	5.40463
0.506	2.12251	5.40696
0.505	2.12256	5.40963
0.504	2.12278	5.4121
0.503	2.12306	5.4146
0.502	2.12331	5.41723
0.501	2.12361	5.41986
0.5	2.12402	5.42419
0.499	2.12428	5.42678
0.498	2.12431	5.43082
0.497	2.12434	5.434
0.496	2.12453	5.43754
0.495	2.1248	5.4398
0.494	2.12521	5.44185
0.493	2.12525	5.44358
0.492	2.12569	5.44483
0.491	2.12578	5.44754
0.49	2.12683	5.45069
0.489	2.12713	5.45305
0.488	2.1296	5.45656
0.487	2.12974	5.46155
0.486	2.12987	5.46388
0.485	2.13013	5.46684
0.484	2.13016	5.47037
0.483	2.13045	5.47287
0.482	2.13055	5.47573
0.481	2.13091	5.47795
0.48	2.13129	5.48072
0.479	2.13202	5.48398
0.478	2.13235	5.48734
0.477	2.13252	5.48967
0.476	2.13268	5.49302
0.475	2.13271	5.49595
0.474	2.13291	5.49928
0.473	2.13295	5.50187
0.472	2.1331	5.50342
0.471	2.13311	5.5065
0.47	2.13312	5.50871
0.469	2.13329	5.51185
0.468	2.1339	5.51351
0.467	2.13395	5.51709
0.466	2.13399	5.52115
0.465	2.13399	5.52321
0.464	2.13406	5.52527
0.463	2.13417	5.52732
0.462	2.13423	5.52944
0.461	2.13448	5.53251
0.46	2.1348	5.53535
0.459	2.13504	5.53674
0.458	2.13554	5.53988
0.457	2.13573	5.54537
0.456	2.13619	5.5478
0.455	2.13626	5.55163
0.454	2.13653	5.55535
0.453	2.13682	5.55856
0.452	2.13713	5.56033
0.451	2.13735	5.5643
0.45	2.13744	5.56622
0.449	2.13754	5.57039
0.448	2.13782	5.57316
0.447	2.13894	5.57461
0.446	2.13937	5.57756
0.445	2.13967	5.58106
0.444	2.13971	5.58598
0.443	2.13977	5.59001
0.442	2.14022	5.59351
0.441	2.14034	5.59713
0.44	2.14034	5.599
0.439	2.14042	5.60482
0.438	2.1405	5.60753
0.437	2.14139	5.61066
0.436	2.14188	5.61283
0.435	2.14216	5.61689
0.434	2.14223	5.61934
0.433	2.14239	5.62252
0.432	2.14245	5.62636
0.431	2.14248	5.63036
0.43	2.14273	5.6333
0.429	2.14275	5.63653
0.428	2.14377	5.63947
0.427	2.14507	5.64347
0.426	2.14513	5.64795
0.425	2.14541	5.65009
0.424	2.14564	5.65371
0.423	2.14588	5.65586
0.422	2.14637	5.65938
0.421	2.14705	5.66285
0.42	2.1474	5.66677
0.419	2.14741	5.66941
0.418	2.14745	5.67241
0.417	2.14753	5.67485
0.416	2.1478	5.67906
0.415	2.14841	5.68041
0.414	2.14919	5.68327
0.413	2.1498	5.68621
0.412	2.14999	5.68873
0.411	2.15097	5.69254
0.41	2.15157	5.69524
0.409	2.15159	5.69858
0.408	2.15195	5.70168
0.407	2.15295	5.70436
0.406	2.15359	5.7078
0.405	2.15362	5.71033
0.404	2.15439	5.71417
0.403	2.15461	5.71632
0.402	2.15537	5.72208
0.401	2.15608	5.72468
0.4	2.15639	5.72648
0.399	2.15665	5.7295
0.398	2.15667	5.73202
0.397	2.15689	5.73417
0.396	2.15719	5.73846
0.395	2.1573	5.74103
0.394	2.15779	5.74341
0.393	2.15797	5.74936
0.392	2.15856	5.75132
0.391	2.15869	5.7548
0.39	2.15869	5.75732
0.389	2.1587	5.7606
0.388	2.15894	5.76323
0.387	2.15976	5.76516
0.386	2.15991	5.76756
0.385	2.16116	5.77175
0.384	2.16138	5.77468
0.383	2.16143	5.77943
0.382	2.16199	5.78224
0.381	2.1625	5.78474
0.38	2.16265	5.7884
0.379	2.16287	5.79088
0.378	2.16337	5.79418
0.377	2.16358	5.79718
0.376	2.16364	5.80072
0.375	2.16366	5.80325
0.374	2.16391	5.80533
0.373	2.16403	5.80788
0.372	2.16437	5.81168
0.371	2.16511	5.81438
0.37	2.16513	5.81555
0.369	2.16544	5.81965
0.368	2.16568	5.82181
0.367	2.16602	5.82395
0.366	2.16633	5.82908
0.365	2.16651	5.83293
0.364	2.1666	5.8368
0.363	2.16749	5.84095
0.362	2.168	5.84503
0.361	2.16814	5.8479
0.36	2.16883	5.85041
0.359	2.16893	5.85437
0.358	2.16942	5.85881
0.357	2.16954	5.86475
0.356	2.1696	5.86941
0.355	2.1699	5.87453
0.354	2.17029	5.87818
0.353	2.17053	5.88139
0.352	2.17062	5.88442
0.351	2.17063	5.88619
0.35	2.17075	5.89056
0.349	2.17119	5.89152
0.348	2.1715	5.895
0.347	2.17169	5.89738
0.346	2.17197	5.90037
0.345	2.17241	5.90309
0.344	2.1725	5.90504
0.343	2.17301	5.91062
0.342	2.17404	5.91412
0.341	2.17502	5.91717
0.34	2.17511	5.92214
0.339	2.17585	5.92659
0.338	2.1759	5.9282
0.337	2.17671	5.93273
0.336	2.17705	5.93601
0.335	2.17789	5.93972
0.334	2.17799	5.94531
0.333	2.17837	5.9484
0.332	2.17857	5.95269
0.331	2.17936	5.95558
0.33	2.18002	5.95896
0.329	2.18072	5.96231
0.328	2.1816	5.96472
0.327	2.18164	5.96918
0.326	2.18197	5.9728
0.325	2.18226	5.97563
0.324	2.18256	5.97713
0.323	2.18297	5.98012
0.322	2.18494	5.98564
0.321	2.18536	5.98782
0.32	2.18558	5.98961
0.319	2.18576	5.99272
0.318	2.18608	5.99769
0.317	2.18673	6.00034
0.316	2.18685	6.00231
0.315	2.18782	6.0068
0.314	2.18795	6.00978
0.313	2.18893	6.0156
0.312	2.18996	6.01918
0.311	2.19012	6.02215
0.31	2.19063	6.02686
0.309	2.19065	6.03163
0.308	2.19065	6.03753
0.307	2.19088	6.03957
0.306	2.19168	6.04444
0.305	2.1924	6.05062
0.304	2.19256	6.05306
0.303	2.19276	6.05614
0.302	2.1937	6.05983
0.301	2.19398	6.06427
0.3	2.19448	6.0674
0.299	2.19471	6.0723
0.298	2.19533	6.07911
0.297	2.1957	6.08337
0.296	2.19602	6.08699
0.295	2.19678	6.0895
0.294	2.19735	6.09271
0.293	2.19744	6.0979
0.292	2.19785	6.10178
0.291	2.19789	6.10442
0.29	2.19801	6.11096
0.289	2.19831	6.11354
0.288	2.19839	6.11613
0.287	2.19841	6.11973
0.286	2.19841	6.12363
0.285	2.19901	6.12807
0.284	2.1992	6.1319
0.283	2.19939	6.1367
0.282	2.19948	6.13981
0.281	2.20028	6.14448
0.28	2.20029	6.14732
0.279	2.20036	6.15183
0.278	2.20047	6.15603
0.277	2.20048	6.16226
0.276	2.2009	6.16544
0.275	2.20118	6.17032
0.274	2.20149	6.17698
0.273	2.20155	6.18539
0.272	2.20198	6.18858
0.271	2.20216	6.1938
0.27	2.20262	6.19851
0.269	2.20296	6.20277
0.268	2.20304	6.20586
0.267	2.2045	6.20943
0.266	2.20453	6.21258
0.265	2.2064	6.2191
0.264	2.20644	6.22226
0.263	2.20711	6.22544
0.262	2.20746	6.23022
0.261	2.2075	6.23476
0.26	2.20759	6.23946
0.259	2.20781	6.24418
0.258	2.20891	6.25056
0.257	2.20996	6.25378
0.256	2.2103	6.25888
0.255	2.21059	6.26396
0.254	2.21169	6.26959
0.253	2.212	6.27475
0.252	2.21232	6.27984
0.251	2.21272	6.28156
0.25	2.21303	6.28639
0.249	2.21318	6.29122
0.248	2.21413	6.29776
0.247	2.21425	6.30381
0.246	2.21456	6.31131
0.245	2.21471	6.31444
0.244	2.21476	6.32291
0.243	2.21476	6.32748
0.242	2.21528	6.33547
0.241	2.21537	6.34031
0.24	2.21619	6.34404
0.239	2.21632	6.34924
0.238	2.21925	6.35578
0.237	2.21953	6.35893
0.236	2.21991	6.36234
0.235	2.22	6.36494
0.234	2.22068	6.36859
0.233	2.22106	6.37326
0.232	2.22179	6.37875
0.231	2.22199	6.38323
0.23	2.22255	6.38825
0.229	2.2229	6.39026
0.228	2.22417	6.39333
0.227	2.2246	6.39723
0.226	2.22494	6.40265
0.225	2.22548	6.40618
0.224	2.22553	6.41115
0.223	2.22564	6.41651
0.222	2.22579	6.42239
0.221	2.22678	6.42626
0.22	2.22724	6.43007
0.219	2.22725	6.43429
0.218	2.22742	6.44221
0.217	2.22764	6.44807
0.216	2.22812	6.4517
0.215	2.22831	6.4557
0.214	2.22885	6.46264
0.213	2.22897	6.46688
0.212	2.22958	6.47343
0.211	2.2296	6.48063
0.21	2.23227	6.48452
0.209	2.23267	6.48774
0.208	2.23279	6.49191
0.207	2.23318	6.49902
0.206	2.23332	6.5064
0.205	2.23402	6.51038
0.204	2.23437	6.51874
0.203	2.23458	6.52421
0.202	2.2346	6.53187
0.201	2.23625	6.53615
0.2	2.23648	6.54017
0.199	2.23669	6.5437
0.198	2.23712	6.54629
0.197	2.23744	6.55521
0.196	2.23905	6.56284
0.195	2.23926	6.56707
0.194	2.23933	6.57089
0.193	2.23935	6.5792
0.192	2.23959	6.58442
0.191	2.23963	6.58787
0.19	2.24021	6.59764
0.189	2.24067	6.60138
0.188	2.24086	6.60577
0.187	2.24087	6.6125
0.186	2.24095	6.61467
0.185	2.24104	6.62133
0.184	2.24113	6.62665
0.183	2.24131	6.63037
0.182	2.24136	6.63528
0.181	2.24354	6.64487
0.18	2.24517	6.6483
0.179	2.24533	6.6549
0.178	2.24579	6.66079
0.177	2.24588	6.66555
0.176	2.24661	6.67121
0.175	2.24682	6.67767
0.174	2.24692	6.68804
0.173	2.24724	6.69354
0.172	2.24777	6.70052
0.171	2.24803	6.70449
0.17	2.24859	6.7126
0.169	2.24906	6.71849
0.168	2.24911	6.72378
0.167	2.24919	6.73124
0.166	2.24939	6.73734
0.165	2.24966	6.74441
0.164	2.24976	6.75193
0.163	2.25026	6.75635
0.162	2.25088	6.76505
0.161	2.25088	6.77455
0.16	2.25092	6.77942
0.159	2.25265	6.786
0.158	2.25304	6.78929
0.157	2.25378	6.79465
0.156	2.25399	6.80405
0.155	2.25412	6.81161
0.154	2.25436	6.82007
0.153	2.25444	6.83105
0.152	2.25453	6.83948
0.151	2.25523	6.84625
0.15	2.25526	6.84976
0.149	2.25644	6.85503
0.148	2.25713	6.85851
0.147	2.25855	6.86516
0.146	2.25897	6.87108
0.145	2.25939	6.87957
0.144	2.26107	6.88648
0.143	2.26113	6.89172
0.142	2.26163	6.89833
0.141	2.26218	6.90746
0.14	2.26244	6.91315
0.139	2.26262	6.92156
0.138	2.26474	6.93196
0.137	2.26592	6.93611
0.136	2.26717	6.94026
0.135	2.26732	6.94607
0.134	2.26824	6.95254
0.133	2.26871	6.96227
0.132	2.26936	6.97119
0.131	2.26968	6.98015
0.13	2.26981	6.99089
0.129	2.2702	6.99803
0.128	2.27037	7.00961
0.127	2.27055	7.01551
0.126	2.27099	7.02276
0.125	2.27117	7.03083
0.124	2.2717	7.03606
0.123	2.27239	7.04156
0.122	2.27247	7.04892
0.121	2.27273	7.06203
0.12	2.27276	7.07199
0.119	2.27334	7.08055
0.118	2.27342	7.09218
0.117	2.27592	7.11682
0.116	2.27661	7.126
0.115	2.27734	7.14385
0.114	2.27738	7.15275
0.113	2.2779	7.16406
0.112	2.27898	7.17358
0.111	2.27909	7.17985
0.11	2.27963	7.19125
0.109	2.27976	7.19677
0.108	2.28053	7.20549
0.107	2.28136	7.21862
0.106	2.28201	7.23007
0.105	2.28249	7.24473
0.104	2.28264	7.25202
0.103	2.2858	7.26348
0.102	2.28597	7.27102
0.101	2.28603	7.27859
0.1	2.28648	7.28442
0.099	2.28653	7.2948
0.098	2.28836	7.31548
0.097	2.28863	7.32647
0.096	2.2887	7.33781
0.095	2.28952	7.35031
0.094	2.28979	7.3596
0.093	2.29208	7.3697
0.092	2.29209	7.38055
0.091	2.29359	7.39083
0.09	2.29453	7.41298
0.089	2.29488	7.42264
0.088	2.29597	7.42796
0.087	2.29598	7.43646
0.086	2.29657	7.44505
0.085	2.29664	7.45218
0.084	2.2975	7.47249
0.083	2.29758	7.48817
0.082	2.29849	7.5007
0.081	2.29857	7.51285
0.08	2.29857	7.52414
0.079	2.29883	7.53545
0.078	2.30359	7.54123
0.077	2.30531	7.55901
0.076	2.30678	7.57974
0.075	2.30907	7.58936
0.074	2.31117	7.6065
0.073	2.31523	7.62591
0.072	2.31536	7.63651
0.071	2.31644	7.64742
0.07	2.31771	7.65941
0.069	2.31808	7.67903
0.068	2.31911	7.69806
0.067	2.32033	7.71674
0.066	2.32365	7.73194
0.065	2.32422	7.75154
0.064	2.32657	7.76967
0.063	2.32712	7.78531
0.062	2.32805	7.80332
0.061	2.32816	7.82748
0.06	2.32997	7.83875
0.059	2.33088	7.85386
0.058	2.33106	7.86268
0.057	2.3344	7.87601
0.056	2.33541	7.89905
0.055	2.33556	7.91785
0.054	2.33564	7.93921
0.053	2.33665	7.95417
0.052	2.33775	7.9746
0.051	2.33797	8.00401
0.05	2.33835	8.02211
0.049	2.33899	8.03795
0.048	2.34551	8.05257
0.047	2.34685	8.0787
0.046	2.34739	8.10182
0.045	2.34898	8.12421
0.044	2.35193	8.14389
0.043	2.35203	8.17157
0.042	2.35356	8.20557
0.041	2.35821	8.24199
0.04	2.35996	8.27426
0.039	2.36048	8.29303
0.038	2.36617	8.31808
0.037	2.36648	8.33715
0.036	2.36697	8.39995
0.035	2.37306	8.42909
0.034	2.37408	8.44333
0.033	2.37473	8.47622
0.032	2.37482	8.51238
0.031	2.37491	8.55203
0.03	2.37769	8.58483
0.029	2.37855	8.62385
0.028	2.38279	8.6525
0.027	2.38581	8.68687
0.026	2.38679	8.75263
0.025	2.38862	8.7964
0.024	2.39233	8.84962
0.023	2.39324	8.90563
0.022	2.39431	8.94345
0.021	2.39743	8.98238
0.02	2.39808	9.02759
0.019	2.39946	9.079
0.018	2.40574	9.13704
0.017	2.40575	9.1747
0.016	2.41645	9.25909
0.015	2.41719	9.33979
0.014	2.42479	9.40008
0.013	2.42723	9.52019
0.012	2.42927	9.62648
0.011	2.44217	9.68411
0.01	2.44601	9.8527
0.009	2.45711	9.91471
0.008	2.4774	10.0536
0.007	2.47885	10.3871
0.006	2.48734	10.6294
0.005	2.4971	10.8488
0.004	2.52457	11.2705
0.003	2.54237	11.715
0.002	2.55161	12.6984
0.001	2.56382	20.3277


==> B128_q2_bef2.txt <==
prob	papr_bef
1	 3.43987
0.999	 3.87412
0.998	 4.02796
0.997	 4.09169
0.996	 4.14693
0.995	 4.17801
0.994	 4.22714
0.993	 4.25675
0.992	 4.27756
0.991	 4.28942
0.99	 4.31141
0.989	 4.32471
0.988	 4.34048
0.987	 4.357
0.986	 4.37144
0.985	 4.38908
0.984	 4.40588
0.983	 4.41292
0.982	 4.42235
0.981	 4.43739
0.98	 4.44723
0.979	 4.46403
0.978	 4.48101
0.977	 4.49192
0.976	 4.50657
0.975	 4.51626
0.974	 4.52263
0.973	 4.53238
0.972	 4.54068
0.971	 4.55166
0.97	 4.56283
0.969	 4.57439
0.968	 4.58292
0.967	 4.5899
0.966	 4.5986
0.965	 4.60829
0.964	 4.61441
0.963	 4.62036
0.962	 4.63067
0.961	 4.64205
0.96	 4.64957
0.959	 4.65919
0.958	 4.66773
0.957	 4.67303
0.956	 4.67764
0.955	 4.68069
0.954	 4.68631
0.953	 4.69171
0.952	 4.69548
0.951	 4.69853
0.95	 4.70487
0.949	 4.71227
0.948	 4.71459
0.947	 4.72417
0.946	 4.73379
0.945	 4.73811
0.944	 4.74498
0.943	 4.75062
0.942	 4.75669
0.941	 4.76307
0.94	 4.76783
0.939	 4.77193
0.938	 4.78028
0.937	 4.78506
0.936	 4.79002
0.935	 4.798
0.934	 4.80428
0.933	 4.80789
0.932	 4.81225
0.931	 4.81858
0.93	 4.82347
0.929	 4.8311
0.928	 4.8393
0.927	 4.84503
0.926	 4.84933
0.925	 4.85399
0.924	 4.85856
0.923	 4.86391
0.922	 4.87124
0.921	 4.8789
0.92	 4.88285
0.919	 4.88873
0.918	 4.89489
0.917	 4.8968
0.916	 4.90072
0.915	 4.90582
0.914	 4.90782
0.913	 4.91132
0.912	 4.91657
0.911	 4.92034
0.91	 4.92411
0.909	 4.9271
0.908	 4.93236
0.907	 4.93986
0.906	 4.94376
0.905	 4.94863
0.904	 4.95248
0.903	 4.95511
0.902	 4.95924
0.901	 4.96229
0.9	 4.96576
0.899	 4.9691
0.898	 4.97276
0.897	 4.9772
0.896	 4.98089
0.895	 4.98468
0.894	 4.98915
0.893	 4.99231
0.892	 4.99564
0.891	 4.99856
0.89	 5.0031
0.889	 5.00705
0.888	 5.01167
0.887	 5.01381
0.886	 5.02025
0.885	 5.02278
0.884	 5.02802
0.883	 5.03048
0.882	 5.03769
0.881	 5.04229
0.88	 5.0446
0.879	 5.04813
0.878	 5.0511
0.877	 5.05567
0.876	 5.05997
0.875	 5.06469
0.874	 5.07137
0.873	 5.07594
0.872	 5.07811
0.871	 5.08137
0.87	 5.08375
0.869	 5.08629
0.868	 5.09146
0.867	 5.09741
0.866	 5.10004
0.865	 5.10475
0.864	 5.11099
0.863	 5.11362
0.862	 5.11653
0.861	 5.12116
0.86	 5.12452
0.859	 5.12873
0.858	 5.13235
0.857	 5.13591
0.856	 5.13874
0.855	 5.14123
0.854	 5.14487
0.853	 5.14732
0.852	 5.15127
0.851	 5.15446
0.85	 5.15709
0.849	 5.16222
0.848	 5.16426
0.847	 5.16616
0.846	 5.16928
0.845	 5.17453
0.844	 5.17923
0.843	 5.18385
0.842	 5.18806
0.841	 5.19329
0.84	 5.19631
0.839	 5.19896
0.838	 5.20106
0.837	 5.20355
0.836	 5.20662
0.835	 5.20798
0.834	 5.21079
0.833	 5.2127
0.832	 5.21527
0.831	 5.2194
0.83	 5.22314
0.829	 5.2259
0.828	 5.23112
0.827	 5.23492
0.826	 5.23817
0.825	 5.241
0.824	 5.24491
0.823	 5.24776
0.822	 5.25245
0.821	 5.25468
0.82	 5.25719
0.819	 5.25994
0.818	 5.26405
0.817	 5.26643
0.816	 5.2705
0.815	 5.27274
0.814	 5.27518
0.813	 5.27873
0.812	 5.28388
0.811	 5.291
0.81	 5.29527
0.809	 5.2981
0.808	 5.2999
0.807	 5.30327
0.806	 5.30529
0.805	 5.30695
0.804	 5.30906
0.803	 5.3116
0.802	 5.31403
0.801	 5.31875
0.8	 5.3216
0.799	 5.3238
0.798	 5.32786
0.797	 5.33162
0.796	 5.33426
0.795	 5.33679
0.794	 5.34188
0.793	 5.34514
0.792	 5.3487
0.791	 5.35232
0.79	 5.35596
0.789	 5.35814
0.788	 5.36038
0.787	 5.36214
0.786	 5.36594
0.785	 5.36816
0.784	 5.37113
0.783	 5.37414
0.782	 5.37819
0.781	 5.38163
0.78	 5.38551
0.779	 5.38999
0.778	 5.39212
0.777	 5.39504
0.776	 5.39766
0.775	 5.40082
0.774	 5.40218
0.773	 5.40569
0.772	 5.40936
0.771	 5.41373
0.77	 5.41607
0.769	 5.41759
0.768	 5.42001
0.767	 5.42332
0.766	 5.42616
0.765	 5.42946
0.764	 5.43181
0.763	 5.4335
0.762	 5.43587
0.761	 5.4382
0.76	 5.44115
0.759	 5.44405
0.758	 5.44639
0.757	 5.44897
0.756	 5.45279
0.755	 5.45441
0.754	 5.45672
0.753	 5.45955
0.752	 5.46249
0.751	 5.46605
0.75	 5.46914
0.749	 5.47152
0.748	 5.47574
0.747	 5.47772
0.746	 5.48064
0.745	 5.48362
0.744	 5.48635
0.743	 5.48886
0.742	 5.4917
0.741	 5.49529
0.74	 5.49846
0.739	 5.50007
0.738	 5.50224
0.737	 5.50484
0.736	 5.50737
0.735	 5.50998
0.734	 5.51175
0.733	 5.51384
0.732	 5.51757
0.731	 5.51924
0.73	 5.52234
0.729	 5.52565
0.728	 5.53038
0.727	 5.53274
0.726	 5.53572
0.725	 5.5377
0.724	 5.53949
0.723	 5.54224
0.722	 5.54477
0.721	 5.54728
0.72	 5.55077
0.719	 5.55313
0.718	 5.5556
0.717	 5.55947
0.716	 5.56346
0.715	 5.56729
0.714	 5.56882
0.713	 5.57105
0.712	 5.57345
0.711	 5.57617
0.71	 5.57872
0.709	 5.58178
0.708	 5.58388
0.707	 5.58681
0.706	 5.58866
0.705	 5.5905
0.704	 5.59301
0.703	 5.59755
0.702	 5.60069
0.701	 5.60348
0.7	 5.60544
0.699	 5.60919
0.698	 5.6106
0.697	 5.61313
0.696	 5.61487
0.695	 5.61806
0.694	 5.62144
0.693	 5.62481
0.692	 5.62695
0.691	 5.62984
0.69	 5.63276
0.689	 5.63558
0.688	 5.63816
0.687	 5.64127
0.686	 5.64301
0.685	 5.64517
0.684	 5.64673
0.683	 5.64819
0.682	 5.64982
0.681	 5.65312
0.68	 5.65471
0.679	 5.65821
0.678	 5.66208
0.677	 5.66561
0.676	 5.66957
0.675	 5.67339
0.674	 5.67592
0.673	 5.67815
0.672	 5.68163
0.671	 5.68595
0.67	 5.68811
0.669	 5.69058
0.668	 5.694
0.667	 5.69592
0.666	 5.69773
0.665	 5.70084
0.664	 5.70529
0.663	 5.70724
0.662	 5.71027
0.661	 5.71147
0.66	 5.7146
0.659	 5.71756
0.658	 5.72027
0.657	 5.72206
0.656	 5.72408
0.655	 5.72691
0.654	 5.7281
0.653	 5.73074
0.652	 5.73479
0.651	 5.7372
0.65	 5.74109
0.649	 5.74531
0.648	 5.74671
0.647	 5.74884
0.646	 5.7513
0.645	 5.75532
0.644	 5.75754
0.643	 5.76003
0.642	 5.76355
0.641	 5.76567
0.64	 5.76923
0.639	 5.77306
0.638	 5.77575
0.637	 5.77748
0.636	 5.78143
0.635	 5.78311
0.634	 5.78603
0.633	 5.78876
0.632	 5.79167
0.631	 5.79536
0.63	 5.79715
0.629	 5.80086
0.628	 5.80456
0.627	 5.80663
0.626	 5.80925
0.625	 5.81119
0.624	 5.81696
0.623	 5.81914
0.622	 5.82113
0.621	 5.8227
0.62	 5.82505
0.619	 5.82872
0.618	 5.83072
0.617	 5.83395
0.616	 5.8366
0.615	 5.83875
0.614	 5.84297
0.613	 5.84619
0.612	 5.84937
0.611	 5.8519
0.61	 5.85552
0.609	 5.85712
0.608	 5.859
0.607	 5.86205
0.606	 5.86351
0.605	 5.86724
0.604	 5.86858
0.603	 5.87181
0.602	 5.87401
0.601	 5.87758
0.6	 5.87971
0.599	 5.88309
0.598	 5.88615
0.597	 5.88876
0.596	 5.89423
0.595	 5.89667
0.594	 5.9011
0.593	 5.9031
0.592	 5.90683
0.591	 5.9097
0.59	 5.91151
0.589	 5.9132
0.588	 5.91538
0.587	 5.91857
0.586	 5.92312
0.585	 5.92519
0.584	 5.9266
0.583	 5.92891
0.582	 5.93271
0.581	 5.93483
0.58	 5.93696
0.579	 5.94042
0.578	 5.94291
0.577	 5.94519
0.576	 5.94834
0.575	 5.95074
0.574	 5.95366
0.573	 5.95624
0.572	 5.9592
0.571	 5.96342
0.57	 5.96625
0.569	 5.97124
0.568	 5.97425
0.567	 5.97665
0.566	 5.97906
0.565	 5.98251
0.564	 5.98494
0.563	 5.98673
0.562	 5.99047
0.561	 5.99468
0.56	 5.99786
0.559	 6.00125
0.558	 6.0049
0.557	 6.00695
0.556	 6.00943
0.555	 6.01211
0.554	 6.01462
0.553	 6.01748
0.552	 6.0202
0.551	 6.02526
0.55	 6.02725
0.549	 6.03095
0.548	 6.03353
0.547	 6.03605
0.546	 6.03971
0.545	 6.04334
0.544	 6.04562
0.543	 6.04685
0.542	 6.04939
0.541	 6.05185
0.54	 6.05364
0.539	 6.05699
0.538	 6.06016
0.537	 6.0621
0.536	 6.06523
0.535	 6.06706
0.534	 6.06957
0.533	 6.07232
0.532	 6.07487
0.531	 6.07816
0.53	 6.08114
0.529	 6.08388
0.528	 6.08714
0.527	 6.08865
0.526	 6.09023
0.525	 6.09166
0.524	 6.09466
0.523	 6.09659
0.522	 6.09849
0.521	 6.10163
0.52	 6.10399
0.519	 6.1066
0.518	 6.10927
0.517	 6.1125
0.516	 6.11772
0.515	 6.1216
0.514	 6.12371
0.513	 6.12802
0.512	 6.13006
0.511	 6.13124
0.51	 6.13519
0.509	 6.13943
0.508	 6.14229
0.507	 6.14387
0.506	 6.14582
0.505	 6.14847
0.504	 6.15199
0.503	 6.15493
0.502	 6.15722
0.501	 6.16015
0.5	 6.16247
0.499	 6.16502
0.498	 6.16764
0.497	 6.17032
0.496	 6.17385
0.495	 6.17647
0.494	 6.17859
0.493	 6.18173
0.492	 6.18493
0.491	 6.18779
0.49	 6.19058
0.489	 6.19451
0.488	 6.1974
0.487	 6.20039
0.486	 6.20329
0.485	 6.20589
0.484	 6.20962
0.483	 6.21352
0.482	 6.21731
0.481	 6.22116
0.48	 6.22359
0.479	 6.22829
0.478	 6.23087
0.477	 6.23213
0.476	 6.23482
0.475	 6.23881
0.474	 6.24218
0.473	 6.24465
0.472	 6.2467
0.471	 6.2494
0.47	 6.25176
0.469	 6.25471
0.468	 6.25968
0.467	 6.26156
0.466	 6.26421
0.465	 6.26632
0.464	 6.26926
0.463	 6.27182
0.462	 6.27545
0.461	 6.27822
0.46	 6.28078
0.459	 6.2837
0.458	 6.28607
0.457	 6.28897
0.456	 6.29197
0.455	 6.29663
0.454	 6.30061
0.453	 6.30378
0.452	 6.30619
0.451	 6.30879
0.45	 6.31115
0.449	 6.31395
0.448	 6.31711
0.447	 6.32054
0.446	 6.32324
0.445	 6.32749
0.444	 6.33044
0.443	 6.33333
0.442	 6.33652
0.441	 6.33871
0.44	 6.3418
0.439	 6.34578
0.438	 6.34856
0.437	 6.35083
0.436	 6.3532
0.435	 6.35717
0.434	 6.35982
0.433	 6.36139
0.432	 6.36455
0.431	 6.36767
0.43	 6.37004
0.429	 6.37347
0.428	 6.37659
0.427	 6.37823
0.426	 6.38057
0.425	 6.38356
0.424	 6.38828
0.423	 6.39278
0.422	 6.39536
0.421	 6.4009
0.42	 6.40644
0.419	 6.40879
0.418	 6.41543
0.417	 6.41681
0.416	 6.41903
0.415	 6.4212
0.414	 6.42526
0.413	 6.42919
0.412	 6.43254
0.411	 6.4356
0.41	 6.43979
0.409	 6.44312
0.408	 6.44826
0.407	 6.45015
0.406	 6.45317
0.405	 6.45582
0.404	 6.45871
0.403	 6.46079
0.402	 6.46277
0.401	 6.46622
0.4	 6.46972
0.399	 6.471
0.398	 6.47462
0.397	 6.47951
0.396	 6.48256
0.395	 6.48604
0.394	 6.48813
0.393	 6.49164
0.392	 6.49507
0.391	 6.49779
0.39	 6.50243
0.389	 6.50633
0.388	 6.51106
0.387	 6.51354
0.386	 6.51842
0.385	 6.52263
0.384	 6.52436
0.383	 6.53021
0.382	 6.53332
0.381	 6.53584
0.38	 6.53885
0.379	 6.54077
0.378	 6.54323
0.377	 6.54801
0.376	 6.55264
0.375	 6.55598
0.374	 6.55984
0.373	 6.56381
0.372	 6.56812
0.371	 6.57053
0.37	 6.57243
0.369	 6.57704
0.368	 6.58048
0.367	 6.58254
0.366	 6.58571
0.365	 6.59029
0.364	 6.59447
0.363	 6.59776
0.362	 6.60042
0.361	 6.60553
0.36	 6.60846
0.359	 6.61111
0.358	 6.61499
0.357	 6.61987
0.356	 6.6221
0.355	 6.62686
0.354	 6.63097
0.353	 6.63583
0.352	 6.63997
0.351	 6.64404
0.35	 6.64708
0.349	 6.6507
0.348	 6.65366
0.347	 6.65886
0.346	 6.66388
0.345	 6.66802
0.344	 6.6706
0.343	 6.67347
0.342	 6.6766
0.341	 6.68021
0.34	 6.68371
0.339	 6.68724
0.338	 6.69138
0.337	 6.69464
0.336	 6.69778
0.335	 6.70378
0.334	 6.70784
0.333	 6.71158
0.332	 6.71368
0.331	 6.71719
0.33	 6.72032
0.329	 6.72423
0.328	 6.72675
0.327	 6.73294
0.326	 6.73642
0.325	 6.74135
0.324	 6.74646
0.323	 6.74935
0.322	 6.75454
0.321	 6.75733
0.32	 6.76032
0.319	 6.76644
0.318	 6.76968
0.317	 6.77351
0.316	 6.77887
0.315	 6.78176
0.314	 6.7857
0.313	 6.7874
0.312	 6.79114
0.311	 6.7953
0.31	 6.80155
0.309	 6.80711
0.308	 6.81046
0.307	 6.81287
0.306	 6.81851
0.305	 6.82273
0.304	 6.82835
0.303	 6.83288
0.302	 6.83696
0.301	 6.83949
0.3	 6.84198
0.299	 6.84471
0.298	 6.85057
0.297	 6.85465
0.296	 6.85981
0.295	 6.86426
0.294	 6.86681
0.293	 6.8719
0.292	 6.87926
0.291	 6.8848
0.29	 6.88633
0.289	 6.89193
0.288	 6.89653
0.287	 6.9009
0.286	 6.90401
0.285	 6.90847
0.284	 6.9123
0.283	 6.91679
0.282	 6.92013
0.281	 6.92374
0.28	 6.92895
0.279	 6.93232
0.278	 6.93438
0.277	 6.93709
0.276	 6.9412
0.275	 6.94509
0.274	 6.9537
0.273	 6.95857
0.272	 6.9611
0.271	 6.96621
0.27	 6.96878
0.269	 6.97407
0.268	 6.97807
0.267	 6.98183
0.266	 6.98451
0.265	 6.98648
0.264	 6.98861
0.263	 6.99523
0.262	 6.99905
0.261	 7.00658
0.26	 7.01181
0.259	 7.01783
0.258	 7.02298
0.257	 7.02551
0.256	 7.03182
0.255	 7.03824
0.254	 7.04168
0.253	 7.04687
0.252	 7.05301
0.251	 7.05584
0.25	 7.05772
0.249	 7.06245
0.248	 7.06855
0.247	 7.07429
0.246	 7.07751
0.245	 7.08303
0.244	 7.08898
0.243	 7.09491
0.242	 7.09958
0.241	 7.10317
0.24	 7.10889
0.239	 7.11132
0.238	 7.11427
0.237	 7.11872
0.236	 7.12182
0.235	 7.12661
0.234	 7.13008
0.233	 7.1357
0.232	 7.14275
0.231	 7.14751
0.23	 7.15422
0.229	 7.15879
0.228	 7.16458
0.227	 7.16667
0.226	 7.17304
0.225	 7.17665
0.224	 7.1809
0.223	 7.18758
0.222	 7.19184
0.221	 7.1964
0.22	 7.20134
0.219	 7.20946
0.218	 7.21409
0.217	 7.21914
0.216	 7.22636
0.215	 7.23308
0.214	 7.23736
0.213	 7.24495
0.212	 7.2535
0.211	 7.26067
0.21	 7.26368
0.209	 7.26796
0.208	 7.27313
0.207	 7.27893
0.206	 7.28195
0.205	 7.287
0.204	 7.29775
0.203	 7.30063
0.202	 7.30596
0.201	 7.31201
0.2	 7.31521
0.199	 7.31851
0.198	 7.32273
0.197	 7.33115
0.196	 7.33714
0.195	 7.3425
0.194	 7.34898
0.193	 7.35919
0.192	 7.36689
0.191	 7.3728
0.19	 7.3764
0.189	 7.38035
0.188	 7.3855
0.187	 7.38922
0.186	 7.39562
0.185	 7.39784
0.184	 7.40349
0.183	 7.41153
0.182	 7.41761
0.181	 7.42128
0.18	 7.42738
0.179	 7.43922
0.178	 7.44397
0.177	 7.44836
0.176	 7.45564
0.175	 7.46159
0.174	 7.46584
0.173	 7.47179
0.172	 7.47624
0.171	 7.48024
0.17	 7.49175
0.169	 7.4998
0.168	 7.50661
0.167	 7.51477
0.166	 7.52166
0.165	 7.528
0.164	 7.53897
0.163	 7.54816
0.162	 7.55324
0.161	 7.56727
0.16	 7.5777
0.159	 7.58207
0.158	 7.58725
0.157	 7.59738
0.156	 7.6023
0.155	 7.6072
0.154	 7.61046
0.153	 7.61995
0.152	 7.62323
0.151	 7.62971
0.15	 7.63701
0.149	 7.64271
0.148	 7.65276
0.147	 7.66068
0.146	 7.66631
0.145	 7.674
0.144	 7.68013
0.143	 7.68633
0.142	 7.69135
0.141	 7.69987
0.14	 7.70645
0.139	 7.71205
0.138	 7.71749
0.137	 7.72323
0.136	 7.73045
0.135	 7.73695
0.134	 7.75088
0.133	 7.76107
0.132	 7.77211
0.131	 7.78087
0.13	 7.78846
0.129	 7.79326
0.128	 7.80693
0.127	 7.82058
0.126	 7.82402
0.125	 7.8291
0.124	 7.83783
0.123	 7.8514
0.122	 7.85715
0.121	 7.86481
0.12	 7.87612
0.119	 7.88162
0.118	 7.8877
0.117	 7.89749
0.116	 7.90843
0.115	 7.91575
0.114	 7.92453
0.113	 7.93154
0.112	 7.94511
0.111	 7.95001
0.11	 7.95802
0.109	 7.96674
0.108	 7.97738
0.107	 7.98256
0.106	 7.99298
0.105	 8.0042
0.104	 8.01729
0.103	 8.02799
0.102	 8.04092
0.101	 8.05019
0.1	 8.0665
0.099	 8.08242
0.098	 8.09129
0.097	 8.10631
0.096	 8.11911
0.095	 8.13322
0.094	 8.14033
0.093	 8.15427
0.092	 8.17029
0.091	 8.17699
0.09	 8.18761
0.089	 8.19995
0.088	 8.21138
0.087	 8.2203
0.086	 8.23047
0.085	 8.23902
0.084	 8.25789
0.083	 8.27917
0.082	 8.29233
0.081	 8.30769
0.08	 8.31596
0.079	 8.33137
0.078	 8.34431
0.077	 8.36003
0.076	 8.36681
0.075	 8.38041
0.074	 8.3921
0.073	 8.40221
0.072	 8.41238
0.071	 8.43382
0.07	 8.44117
0.069	 8.46003
0.068	 8.4843
0.067	 8.50321
0.066	 8.51582
0.065	 8.53895
0.064	 8.57107
0.063	 8.5941
0.062	 8.61581
0.061	 8.63348
0.06	 8.65189
0.059	 8.66795
0.058	 8.6822
0.057	 8.69536
0.056	 8.70937
0.055	 8.72567
0.054	 8.75046
0.053	 8.77348
0.052	 8.78946
0.051	 8.80288
0.05	 8.8262
0.049	 8.85575
0.048	 8.87852
0.047	 8.90136
0.046	 8.9195
0.045	 8.94081
0.044	 8.96811
0.043	 8.9868
0.042	 9.02153
0.041	 9.03723
0.04	 9.0739
0.039	 9.10573
0.038	 9.12485
0.037	 9.1611
0.036	 9.19523
0.035	 9.22358
0.034	 9.2678
0.033	 9.28706
0.032	 9.31751
0.031	 9.34682
0.03	 9.35705
0.029	 9.38848
0.028	 9.42472
0.027	 9.45313
0.026	 9.49255
0.025	 9.52584
0.024	 9.55994
0.023	 9.61145
0.022	 9.6899
0.021	 9.71792
0.02	 9.77882
0.019	 9.81102
0.018	 9.85075
0.017	 9.88884
0.016	 9.95648
0.015	 10.0038
0.014	 10.091
0.013	 10.2363
0.012	 10.334
0.011	 10.384
0.01	 10.5515
0.009	 10.632
0.008	 10.7628
0.007	 10.9072
0.006	 10.9628
0.005	 11.3184
0.004	 11.6719
0.003	 12.0145
0.002	 12.4165
0.001	 12.924


==> B128_q2_rd10.txt <==
prob	papr_10
1	2.69645
0.9998	2.72706
0.9996	2.77964
0.9994	2.78245
0.9992	2.80934
0.999	2.83384
0.9988	2.84814
0.9986	2.85004
0.9984	2.85557
0.9982	2.86724
0.998	2.87256
0.9978	2.87326
0.9976	2.87543
0.9974	2.88183
0.9972	2.8819
0.997	2.88379
0.9968	2.88595
0.9966	2.88722
0.9964	2.88755
0.9962	2.89155
0.996	2.89676
0.9958	2.89792
0.9956	2.90098
0.9954	2.90434
0.9952	2.90442
0.995	2.90556
0.9948	2.9056
0.9946	2.90868
0.9944	2.91207
0.9942	2.91298
0.994	2.91456
0.9938	2.92052
0.9936	2.92062
0.9934	2.92108
0.9932	2.92352
0.993	2.92529
0.9928	2.93592
0.9926	2.93682
0.9924	2.9373
0.9922	2.93789
0.992	2.93832
0.9918	2.94277
0.9916	2.94592
0.9914	2.94813
0.9912	2.9499
0.991	2.94998
0.9908	2.95025
0.9906	2.95093
0.9904	2.95174
0.9902	2.95396
0.99	2.95537
0.9898	2.95586
0.9896	2.95768
0.9894	2.95831
0.9892	2.95854
0.989	2.96143
0.9888	2.96389
0.9886	2.96615
0.9884	2.96883
0.9882	2.97073
0.988	2.97207
0.9878	2.97236
0.9876	2.97301
0.9874	2.97339
0.9872	2.97411
0.987	2.97521
0.9868	2.97719
0.9866	2.97757
0.9864	2.97798
0.9862	2.97936
0.986	2.98131
0.9858	2.98168
0.9856	2.98193
0.9854	2.98238
0.9852	2.98413
0.985	2.98445
0.9848	2.98505
0.9846	2.98588
0.9844	2.98606
0.9842	2.98673
0.984	2.98949
0.9838	2.98966
0.9836	2.99442
0.9834	2.99467
0.9832	2.99553
0.983	2.99588
0.9828	2.99925
0.9826	2.99936
0.9824	2.99956
0.9822	3.00048
0.982	3.00091
0.9818	3.00131
0.9816	3.002
0.9814	3.00406
0.9812	3.00686
0.981	3.00755
0.9808	3.00792
0.9806	3.00847
0.9804	3.00902
0.9802	3.00907
0.98	3.01086
0.9798	3.0118
0.9796	3.01192
0.9794	3.01253
0.9792	3.01396
0.979	3.01413
0.9788	3.01571
0.9786	3.01634
0.9784	3.01638
0.9782	3.01671
0.978	3.01702
0.9778	3.01878
0.9776	3.02034
0.9774	3.02073
0.9772	3.02221
0.977	3.0237
0.9768	3.02396
0.9766	3.0251
0.9764	3.02543
0.9762	3.02762
0.976	3.02808
0.9758	3.02816
0.9756	3.02825
0.9754	3.02968
0.9752	3.03028
0.975	3.03041
0.9748	3.03072
0.9746	3.03083
0.9744	3.03114
0.9742	3.03131
0.974	3.03248
0.9738	3.03368
0.9736	3.03379
0.9734	3.03496
0.9732	3.03519
0.973	3.03601
0.9728	3.03603
0.9726	3.03623
0.9724	3.03663
0.9722	3.03718
0.972	3.03934
0.9718	3.03977
0.9716	3.0399
0.9714	3.04029
0.9712	3.04056
0.971	3.04083
0.9708	3.04106
0.9706	3.04149
0.9704	3.04205
0.9702	3.0423
0.97	3.04274
0.9698	3.04306
0.9696	3.04329
0.9694	3.04426
0.9692	3.04452
0.969	3.04519
0.9688	3.04557
0.9686	3.04586
0.9684	3.04591
0.9682	3.04684
0.968	3.04699
0.9678	3.04725
0.9676	3.04745
0.9674	3.04802
0.9672	3.04824
0.967	3.04888
0.9668	3.04948
0.9666	3.04967
0.9664	3.05123
0.9662	3.05132
0.966	3.05182
0.9658	3.05204
0.9656	3.05204
0.9654	3.05217
0.9652	3.05243
0.965	3.05285
0.9648	3.05333
0.9646	3.05347
0.9644	3.0537
0.9642	3.05407
0.964	3.05407
0.9638	3.05412
0.9636	3.05534
0.9634	3.05622
0.9632	3.05649
0.963	3.05711
0.9628	3.05753
0.9626	3.05901
0.9624	3.05923
0.9622	3.0598
0.962	3.06088
0.9618	3.06137
0.9616	3.06148
0.9614	3.06168
0.9612	3.06174
0.961	3.06189
0.9608	3.06245
0.9606	3.06248
0.9604	3.06286
0.9602	3.06291
0.96	3.06328
0.9598	3.06377
0.9596	3.06489
0.9594	3.06518
0.9592	3.06524
0.959	3.06555
0.9588	3.0669
0.9586	3.06754
0.9584	3.0693
0.9582	3.06945
0.958	3.06966
0.9578	3.06972
0.9576	3.07061
0.9574	3.0707
0.9572	3.07098
0.957	3.07129
0.9568	3.07135
0.9566	3.07144
0.9564	3.07167
0.9562	3.07177
0.956	3.0729
0.9558	3.07385
0.9556	3.07403
0.9554	3.07449
0.9552	3.0745
0.955	3.07533
0.9548	3.07541
0.9546	3.07645
0.9544	3.07744
0.9542	3.07792
0.954	3.07803
0.9538	3.07873
0.9536	3.07899
0.9534	3.07941
0.9532	3.07963
0.953	3.07977
0.9528	3.08009
0.9526	3.08038
0.9524	3.08092
0.9522	3.08103
0.952	3.08199
0.9518	3.08204
0.9516	3.08215
0.9514	3.08321
0.9512	3.08342
0.951	3.08368
0.9508	3.08396
0.9506	3.0846
0.9504	3.08523
0.9502	3.08557
0.95	3.08571
0.9498	3.0859
0.9496	3.08701
0.9494	3.08709
0.9492	3.08716
0.949	3.08718
0.9488	3.08793
0.9486	3.08804
0.9484	3.08806
0.9482	3.08829
0.948	3.0891
0.9478	3.08951
0.9476	3.08984
0.9474	3.08997
0.9472	3.09071
0.947	3.09224
0.9468	3.09247
0.9466	3.09271
0.9464	3.09286
0.9462	3.09367
0.946	3.09391
0.9458	3.09445
0.9456	3.09472
0.9454	3.09599
0.9452	3.09791
0.945	3.09807
0.9448	3.0985
0.9446	3.09864
0.9444	3.0992
0.9442	3.09977
0.944	3.0998
0.9438	3.09986
0.9436	3.10001
0.9434	3.10142
0.9432	3.10144
0.943	3.10161
0.9428	3.10173
0.9426	3.1026
0.9424	3.10302
0.9422	3.10369
0.942	3.10386
0.9418	3.10387
0.9416	3.1039
0.9414	3.10429
0.9412	3.10551
0.941	3.10705
0.9408	3.10708
0.9406	3.1073
0.9404	3.1074
0.9402	3.10745
0.94	3.10768
0.9398	3.10796
0.9396	3.10807
0.9394	3.1083
0.9392	3.10832
0.939	3.10835
0.9388	3.10853
0.9386	3.10866
0.9384	3.10915
0.9382	3.10954
0.938	3.1096
0.9378	3.10999
0.9376	3.11005
0.9374	3.11037
0.9372	3.11045
0.937	3.11048
0.9368	3.11096
0.9366	3.11104
0.9364	3.11204
0.9362	3.11218
0.936	3.11273
0.9358	3.11287
0.9356	3.113
0.9354	3.11346
0.9352	3.11357
0.935	3.11391
0.9348	3.11395
0.9346	3.1143
0.9344	3.11523
0.9342	3.11534
0.934	3.11543
0.9338	3.11545
0.9336	3.11546
0.9334	3.11586
0.9332	3.1162
0.933	3.1162
0.9328	3.11632
0.9326	3.11669
0.9324	3.11789
0.9322	3.1179
0.932	3.11831
0.9318	3.1193
0.9316	3.11967
0.9314	3.12068
0.9312	3.12082
0.931	3.12104
0.9308	3.12149
0.9306	3.12189
0.9304	3.12351
0.9302	3.12352
0.93	3.12379
0.9298	3.12386
0.9296	3.12449
0.9294	3.12541
0.9292	3.12587
0.929	3.12641
0.9288	3.12676
0.9286	3.12718
0.9284	3.128
0.9282	3.12819
0.928	3.12883
0.9278	3.12904
0.9276	3.12905
0.9274	3.12967
0.9272	3.13046
0.927	3.13052
0.9268	3.13063
0.9266	3.13078
0.9264	3.13144
0.9262	3.13165
0.926	3.13173
0.9258	3.13195
0.9256	3.13198
0.9254	3.13209
0.9252	3.13266
0.925	3.13271
0.9248	3.13341
0.9246	3.13363
0.9244	3.13403
0.9242	3.13429
0.924	3.13456
0.9238	3.13533
0.9236	3.13549
0.9234	3.13568
0.9232	3.13599
0.923	3.13607
0.9228	3.13642
0.9226	3.13682
0.9224	3.13686
0.9222	3.13686
0.922	3.13828
0.9218	3.13842
0.9216	3.13845
0.9214	3.13897
0.9212	3.139
0.921	3.13916
0.9208	3.13944
0.9206	3.13949
0.9204	3.13993
0.9202	3.14108
0.92	3.14124
0.9198	3.14125
0.9196	3.14219
0.9194	3.1422
0.9192	3.14238
0.919	3.14246
0.9188	3.14293
0.9186	3.14301
0.9184	3.14315
0.9182	3.14381
0.918	3.14381
0.9178	3.14389
0.9176	3.14469
0.9174	3.14489
0.9172	3.14527
0.917	3.14602
0.9168	3.14635
0.9166	3.14658
0.9164	3.14692
0.9162	3.14715
0.916	3.14751
0.9158	3.14758
0.9156	3.14787
0.9154	3.14868
0.9152	3.14885
0.915	3.14891
0.9148	3.14896
0.9146	3.1495
0.9144	3.14962
0.9142	3.14964
0.914	3.1498
0.9138	3.15067
0.9136	3.15083
0.9134	3.15117
0.9132	3.15144
0.913	3.15158
0.9128	3.15181
0.9126	3.15181
0.9124	3.15263
0.9122	3.15273
0.912	3.15293
0.9118	3.153
0.9116	3.15302
0.9114	3.15361
0.9112	3.15416
0.911	3.15429
0.9108	3.15479
0.9106	3.15505
0.9104	3.15572
0.9102	3.1558
0.91	3.15615
0.9098	3.15632
0.9096	3.1565
0.9094	3.15684
0.9092	3.15762
0.909	3.15775
0.9088	3.15829
0.9086	3.1586
0.9084	3.15876
0.9082	3.15878
0.908	3.15881
0.9078	3.15913
0.9076	3.15914
0.9074	3.15932
0.9072	3.15964
0.907	3.15974
0.9068	3.1598
0.9066	3.16038
0.9064	3.16059
0.9062	3.16064
0.906	3.16069
0.9058	3.16128
0.9056	3.16133
0.9054	3.16165
0.9052	3.16168
0.905	3.16212
0.9048	3.16214
0.9046	3.16249
0.9044	3.16256
0.9042	3.16272
0.904	3.1628
0.9038	3.16296
0.9036	3.16311
0.9034	3.16357
0.9032	3.16374
0.903	3.16377
0.9028	3.16378
0.9026	3.16496
0.9024	3.16506
0.9022	3.16515
0.902	3.16582
0.9018	3.16619
0.9016	3.16658
0.9014	3.16667
0.9012	3.16692
0.901	3.16722
0.9008	3.16729
0.9006	3.16774
0.9004	3.16809
0.9002	3.16826
0.9	3.16874
0.8998	3.16923
0.8996	3.16933
0.8994	3.16933
0.8992	3.16935
0.899	3.16951
0.8988	3.17045
0.8986	3.17083
0.8984	3.17176
0.8982	3.17181
0.898	3.17242
0.8978	3.17254
0.8976	3.17262
0.8974	3.17312
0.8972	3.17347
0.897	3.17361
0.8968	3.17388
0.8966	3.17408
0.8964	3.17432
0.8962	3.17446
0.896	3.17449
0.8958	3.17498
0.8956	3.17513
0.8954	3.17516
0.8952	3.17555
0.895	3.17575
0.8948	3.1758
0.8946	3.17601
0.8944	3.17614
0.8942	3.17627
0.894	3.17656
0.8938	3.17664
0.8936	3.17666
0.8934	3.17675
0.8932	3.17684
0.893	3.17692
0.8928	3.17693
0.8926	3.17719
0.8924	3.1775
0.8922	3.17829
0.892	3.17866
0.8918	3.17976
0.8916	3.17985
0.8914	3.18014
0.8912	3.18031
0.891	3.18043
0.8908	3.18093
0.8906	3.18116
0.8904	3.18129
0.8902	3.18137
0.89	3.18221
0.8898	3.18229
0.8896	3.18244
0.8894	3.18357
0.8892	3.18375
0.889	3.18379
0.8888	3.18383
0.8886	3.18392
0.8884	3.18406
0.8882	3.18411
0.888	3.18417
0.8878	3.18439
0.8876	3.18453
0.8874	3.18494
0.8872	3.18501
0.887	3.18509
0.8868	3.18514
0.8866	3.1852
0.8864	3.18527
0.8862	3.1853
0.886	3.18549
0.8858	3.18638
0.8856	3.18661
0.8854	3.18669
0.8852	3.18717
0.885	3.1874
0.8848	3.18746
0.8846	3.18807
0.8844	3.18822
0.8842	3.18824
0.884	3.18828
0.8838	3.18835
0.8836	3.18854
0.8834	3.18867
0.8832	3.18901
0.883	3.18905
0.8828	3.18937
0.8826	3.18976
0.8824	3.19033
0.8822	3.1905
0.882	3.1908
0.8818	3.19081
0.8816	3.19127
0.8814	3.19156
0.8812	3.1916
0.881	3.19163
0.8808	3.19174
0.8806	3.19192
0.8804	3.19218
0.8802	3.19227
0.88	3.19253
0.8798	3.19256
0.8796	3.19286
0.8794	3.19326
0.8792	3.19373
0.879	3.19439
0.8788	3.19439
0.8786	3.19444
0.8784	3.19462
0.8782	3.19478
0.878	3.19515
0.8778	3.19566
0.8776	3.19575
0.8774	3.19577
0.8772	3.19589
0.877	3.19595
0.8768	3.19624
0.8766	3.19633
0.8764	3.19695
0.8762	3.19709
0.876	3.19715
0.8758	3.19719
0.8756	3.19758
0.8754	3.19796
0.8752	3.19811
0.875	3.1983
0.8748	3.19831
0.8746	3.19843
0.8744	3.1992
0.8742	3.19942
0.874	3.19945
0.8738	3.1997
0.8736	3.20008
0.8734	3.2001
0.8732	3.20024
0.873	3.20029
0.8728	3.20048
0.8726	3.20054
0.8724	3.20069
0.8722	3.20168
0.872	3.20183
0.8718	3.20185
0.8716	3.20204
0.8714	3.20224
0.8712	3.20251
0.871	3.20305
0.8708	3.20305
0.8706	3.20342
0.8704	3.20356
0.8702	3.20387
0.87	3.20405
0.8698	3.20426
0.8696	3.20459
0.8694	3.20467
0.8692	3.20481
0.869	3.20498
0.8688	3.20501
0.8686	3.20508
0.8684	3.20523
0.8682	3.20563
0.868	3.20579
0.8678	3.2059
0.8676	3.20645
0.8674	3.2065
0.8672	3.20664
0.867	3.20669
0.8668	3.20673
0.8666	3.20708
0.8664	3.20716
0.8662	3.20758
0.866	3.2077
0.8658	3.20777
0.8656	3.20777
0.8654	3.20784
0.8652	3.20811
0.865	3.20869
0.8648	3.209
0.8646	3.20903
0.8644	3.20907
0.8642	3.20908
0.864	3.20969
0.8638	3.20973
0.8636	3.21006
0.8634	3.21011
0.8632	3.21034
0.863	3.21037
0.8628	3.21053
0.8626	3.21055
0.8624	3.21091
0.8622	3.21094
0.862	3.21104
0.8618	3.2111
0.8616	3.21118
0.8614	3.21122
0.8612	3.21133
0.861	3.21143
0.8608	3.21146
0.8606	3.21197
0.8604	3.21217
0.8602	3.2122
0.86	3.2123
0.8598	3.21241
0.8596	3.21251
0.8594	3.21293
0.8592	3.21293
0.859	3.21303
0.8588	3.21309
0.8586	3.21321
0.8584	3.21329
0.8582	3.21345
0.858	3.21364
0.8578	3.2137
0.8576	3.21427
0.8574	3.21439
0.8572	3.21445
0.857	3.21483
0.8568	3.21504
0.8566	3.21507
0.8564	3.21517
0.8562	3.21517
0.856	3.21524
0.8558	3.21531
0.8556	3.21564
0.8554	3.21615
0.8552	3.21629
0.855	3.2164
0.8548	3.2165
0.8546	3.21671
0.8544	3.21697
0.8542	3.21719
0.854	3.21775
0.8538	3.21779
0.8536	3.21805
0.8534	3.21809
0.8532	3.21849
0.853	3.21878
0.8528	3.21893
0.8526	3.21902
0.8524	3.21907
0.8522	3.21915
0.852	3.21931
0.8518	3.21949
0.8516	3.21956
0.8514	3.2196
0.8512	3.21982
0.851	3.21988
0.8508	3.21997
0.8506	3.22016
0.8504	3.2206
0.8502	3.22084
0.85	3.22085
0.8498	3.22122
0.8496	3.22175
0.8494	3.22203
0.8492	3.22214
0.849	3.22229
0.8488	3.22288
0.8486	3.22295
0.8484	3.22335
0.8482	3.22358
0.848	3.22359
0.8478	3.22389
0.8476	3.2239
0.8474	3.22418
0.8472	3.22428
0.847	3.22469
0.8468	3.22491
0.8466	3.22507
0.8464	3.22555
0.8462	3.22581
0.846	3.22591
0.8458	3.22609
0.8456	3.22611
0.8454	3.22619
0.8452	3.22681
0.845	3.22712
0.8448	3.22731
0.8446	3.22768
0.8444	3.22774
0.8442	3.22788
0.844	3.22794
0.8438	3.22807
0.8436	3.22853
0.8434	3.22862
0.8432	3.22869
0.843	3.22873
0.8428	3.22882
0.8426	3.22915
0.8424	3.22924
0.8422	3.22956
0.842	3.22957
0.8418	3.22996
0.8416	3.23016
0.8414	3.23019
0.8412	3.23049
0.841	3.23053
0.8408	3.23062
0.8406	3.23066
0.8404	3.23084
0.8402	3.23087
0.84	3.231
0.8398	3.23112
0.8396	3.23195
0.8394	3.23199
0.8392	3.23212
0.839	3.23242
0.8388	3.23298
0.8386	3.23321
0.8384	3.23331
0.8382	3.23369
0.838	3.23373
0.8378	3.23392
0.8376	3.23399
0.8374	3.23414
0.8372	3.23416
0.837	3.23452
0.8368	3.23454
0.8366	3.23469
0.8364	3.23496
0.8362	3.23512
0.836	3.23526
0.8358	3.23532
0.8356	3.23555
0.8354	3.23561
0.8352	3.23578
0.835	3.23584
0.8348	3.23622
0.8346	3.23629
0.8344	3.23635
0.8342	3.23636
0.834	3.23661
0.8338	3.23682
0.8336	3.2378
0.8334	3.23781
0.8332	3.2381
0.833	3.2385
0.8328	3.23869
0.8326	3.2388
0.8324	3.2389
0.8322	3.23917
0.832	3.23928
0.8318	3.23928
0.8316	3.23933
0.8314	3.23958
0.8312	3.23964
0.831	3.23977
0.8308	3.23981
0.8306	3.24009
0.8304	3.24068
0.8302	3.24068
0.83	3.24091
0.8298	3.24115
0.8296	3.24151
0.8294	3.24188
0.8292	3.24218
0.829	3.24237
0.8288	3.24238
0.8286	3.24255
0.8284	3.24257
0.8282	3.24272
0.828	3.24276
0.8278	3.24294
0.8276	3.24313
0.8274	3.2432
0.8272	3.24334
0.827	3.24337
0.8268	3.24342
0.8266	3.24342
0.8264	3.24349
0.8262	3.24372
0.826	3.24382
0.8258	3.24396
0.8256	3.24406
0.8254	3.24408
0.8252	3.24414
0.825	3.24417
0.8248	3.24418
0.8246	3.2448
0.8244	3.245
0.8242	3.24523
0.824	3.24529
0.8238	3.2455
0.8236	3.24555
0.8234	3.24621
0.8232	3.24639
0.823	3.24642
0.8228	3.24663
0.8226	3.24667
0.8224	3.24695
0.8222	3.24703
0.822	3.24716
0.8218	3.24717
0.8216	3.24759
0.8214	3.24762
0.8212	3.2477
0.821	3.2477
0.8208	3.24773
0.8206	3.24835
0.8204	3.24864
0.8202	3.24869
0.82	3.24883
0.8198	3.24902
0.8196	3.24903
0.8194	3.24908
0.8192	3.24923
0.819	3.24937
0.8188	3.24941
0.8186	3.24963
0.8184	3.2498
0.8182	3.24994
0.818	3.25016
0.8178	3.25041
0.8176	3.25088
0.8174	3.25089
0.8172	3.25094
0.817	3.2511
0.8168	3.25162
0.8166	3.25176
0.8164	3.25234
0.8162	3.25236
0.816	3.25262
0.8158	3.25303
0.8156	3.25315
0.8154	3.25356
0.8152	3.25365
0.815	3.25382
0.8148	3.25399
0.8146	3.25406
0.8144	3.2543
0.8142	3.25477
0.814	3.25477
0.8138	3.25479
0.8136	3.25482
0.8134	3.25507
0.8132	3.25509
0.813	3.25513
0.8128	3.25518
0.8126	3.25524
0.8124	3.25531
0.8122	3.25559
0.812	3.25584
0.8118	3.25584
0.8116	3.25591
0.8114	3.25666
0.8112	3.25675
0.811	3.2569
0.8108	3.25695
0.8106	3.25698
0.8104	3.25701
0.8102	3.25715
0.81	3.25765
0.8098	3.25771
0.8096	3.25789
0.8094	3.25828
0.8092	3.2585
0.809	3.25856
0.8088	3.25871
0.8086	3.25882
0.8084	3.25909
0.8082	3.2592
0.808	3.25956
0.8078	3.25969
0.8076	3.25997
0.8074	3.26025
0.8072	3.26042
0.807	3.26043
0.8068	3.26061
0.8066	3.26086
0.8064	3.26098
0.8062	3.26108
0.806	3.26116
0.8058	3.26159
0.8056	3.26162
0.8054	3.26169
0.8052	3.26179
0.805	3.26194
0.8048	3.26205
0.8046	3.26205
0.8044	3.26236
0.8042	3.26247
0.804	3.26249
0.8038	3.26255
0.8036	3.26259
0.8034	3.2626
0.8032	3.26272
0.803	3.26281
0.8028	3.26287
0.8026	3.26305
0.8024	3.26308
0.8022	3.26311
0.802	3.2636
0.8018	3.26366
0.8016	3.26371
0.8014	3.26375
0.8012	3.26394
0.801	3.26395
0.8008	3.26396
0.8006	3.26407
0.8004	3.26441
0.8002	3.26472
0.8	3.26481
0.7998	3.26482
0.7996	3.26492
0.7994	3.26507
0.7992	3.26507
0.799	3.26547
0.7988	3.26551
0.7986	3.26588
0.7984	3.26596
0.7982	3.26604
0.798	3.26637
0.7978	3.26671
0.7976	3.26672
0.7974	3.26675
0.7972	3.26676
0.797	3.26705
0.7968	3.26714
0.7966	3.26719
0.7964	3.2672
0.7962	3.26759
0.796	3.26798
0.7958	3.26809
0.7956	3.26812
0.7954	3.2684
0.7952	3.26865
0.795	3.26866
0.7948	3.26873
0.7946	3.26884
0.7944	3.26904
0.7942	3.26935
0.794	3.26955
0.7938	3.26961
0.7936	3.26999
0.7934	3.27018
0.7932	3.27054
0.793	3.27054
0.7928	3.27057
0.7926	3.27063
0.7924	3.27065
0.7922	3.27067
0.792	3.27087
0.7918	3.27096
0.7916	3.27096
0.7914	3.27106
0.7912	3.27135
0.791	3.27136
0.7908	3.27152
0.7906	3.27152
0.7904	3.27175
0.7902	3.27205
0.79	3.27211
0.7898	3.27242
0.7896	3.2725
0.7894	3.27253
0.7892	3.27253
0.789	3.27295
0.7888	3.27297
0.7886	3.27313
0.7884	3.27316
0.7882	3.27349
0.788	3.27365
0.7878	3.27366
0.7876	3.27371
0.7874	3.2739
0.7872	3.27417
0.787	3.27423
0.7868	3.27424
0.7866	3.27426
0.7864	3.27431
0.7862	3.27436
0.786	3.27493
0.7858	3.27527
0.7856	3.2754
0.7854	3.27545
0.7852	3.27553
0.785	3.27557
0.7848	3.27559
0.7846	3.27559
0.7844	3.27568
0.7842	3.27573
0.784	3.27585
0.7838	3.27601
0.7836	3.27629
0.7834	3.27633
0.7832	3.27675
0.783	3.27681
0.7828	3.27708
0.7826	3.27715
0.7824	3.27724
0.7822	3.27758
0.782	3.27762
0.7818	3.27763
0.7816	3.27783
0.7814	3.27794
0.7812	3.27796
0.781	3.27811
0.7808	3.27824
0.7806	3.27837
0.7804	3.27842
0.7802	3.27855
0.78	3.27868
0.7798	3.27875
0.7796	3.27882
0.7794	3.27897
0.7792	3.27902
0.779	3.27907
0.7788	3.27945
0.7786	3.27956
0.7784	3.27965
0.7782	3.27965
0.778	3.28
0.7778	3.28003
0.7776	3.28035
0.7774	3.2804
0.7772	3.28041
0.777	3.28109
0.7768	3.28116
0.7766	3.28118
0.7764	3.2812
0.7762	3.28127
0.776	3.28141
0.7758	3.28167
0.7756	3.28172
0.7754	3.28231
0.7752	3.28236
0.775	3.2828
0.7748	3.28304
0.7746	3.2831
0.7744	3.28328
0.7742	3.2834
0.774	3.28344
0.7738	3.28366
0.7736	3.28379
0.7734	3.28382
0.7732	3.28401
0.773	3.28404
0.7728	3.28411
0.7726	3.28413
0.7724	3.28445
0.7722	3.28461
0.772	3.28488
0.7718	3.28492
0.7716	3.28519
0.7714	3.28532
0.7712	3.28535
0.771	3.28551
0.7708	3.28553
0.7706	3.28563
0.7704	3.28564
0.7702	3.28585
0.77	3.28607
0.7698	3.28616
0.7696	3.2862
0.7694	3.2862
0.7692	3.28625
0.769	3.28663
0.7688	3.28685
0.7686	3.28688
0.7684	3.2869
0.7682	3.28698
0.768	3.2871
0.7678	3.28725
0.7676	3.28726
0.7674	3.28732
0.7672	3.28732
0.767	3.28738
0.7668	3.28743
0.7666	3.28745
0.7664	3.288
0.7662	3.28827
0.766	3.28833
0.7658	3.28867
0.7656	3.28871
0.7654	3.28888
0.7652	3.28897
0.765	3.28919
0.7648	3.28924
0.7646	3.28931
0.7644	3.28934
0.7642	3.28986
0.764	3.28987
0.7638	3.28993
0.7636	3.29023
0.7634	3.29029
0.7632	3.29033
0.763	3.29041
0.7628	3.29052
0.7626	3.29069
0.7624	3.29087
0.7622	3.29101
0.762	3.29117
0.7618	3.29128
0.7616	3.29138
0.7614	3.29142
0.7612	3.29152
0.761	3.29159
0.7608	3.29172
0.7606	3.29173
0.7604	3.29225
0.7602	3.29257
0.76	3.29284
0.7598	3.29288
0.7596	3.29313
0.7594	3.29317
0.7592	3.29329
0.759	3.29334
0.7588	3.29343
0.7586	3.29356
0.7584	3.29372
0.7582	3.29374
0.758	3.29378
0.7578	3.29393
0.7576	3.29393
0.7574	3.29397
0.7572	3.29432
0.757	3.29433
0.7568	3.29439
0.7566	3.29461
0.7564	3.29467
0.7562	3.29491
0.756	3.29496
0.7558	3.29502
0.7556	3.29583
0.7554	3.29595
0.7552	3.29625
0.755	3.29665
0.7548	3.29669
0.7546	3.29679
0.7544	3.2968
0.7542	3.29695
0.754	3.29695
0.7538	3.29719
0.7536	3.29726
0.7534	3.2973
0.7532	3.2973
0.753	3.29734
0.7528	3.29761
0.7526	3.2978
0.7524	3.29786
0.7522	3.29804
0.752	3.29813
0.7518	3.29814
0.7516	3.29816
0.7514	3.29833
0.7512	3.29842
0.751	3.29856
0.7508	3.29866
0.7506	3.29884
0.7504	3.29905
0.7502	3.29906
0.75	3.29907
0.7498	3.29907
0.7496	3.29913
0.7494	3.29937
0.7492	3.29952
0.749	3.29981
0.7488	3.3001
0.7486	3.30035
0.7484	3.30054
0.7482	3.30056
0.748	3.30057
0.7478	3.30065
0.7476	3.3007
0.7474	3.30115
0.7472	3.30121
0.747	3.30132
0.7468	3.30138
0.7466	3.30144
0.7464	3.30161
0.7462	3.3017
0.746	3.30214
0.7458	3.30226
0.7456	3.30229
0.7454	3.30262
0.7452	3.30285
0.745	3.30305
0.7448	3.30357
0.7446	3.30379
0.7444	3.30432
0.7442	3.30434
0.744	3.3044
0.7438	3.30453
0.7436	3.30491
0.7434	3.30498
0.7432	3.30504
0.743	3.30513
0.7428	3.30529
0.7426	3.30552
0.7424	3.30568
0.7422	3.30577
0.742	3.3059
0.7418	3.30598
0.7416	3.30604
0.7414	3.30605
0.7412	3.30612
0.741	3.30644
0.7408	3.30648
0.7406	3.30672
0.7404	3.30761
0.7402	3.30768
0.74	3.30772
0.7398	3.30819
0.7396	3.30822
0.7394	3.30835
0.7392	3.30835
0.739	3.30854
0.7388	3.30858
0.7386	3.30872
0.7384	3.30874
0.7382	3.30891
0.738	3.30892
0.7378	3.30927
0.7376	3.30996
0.7374	3.31002
0.7372	3.31005
0.737	3.31009
0.7368	3.31021
0.7366	3.3103
0.7364	3.31042
0.7362	3.31068
0.736	3.31076
0.7358	3.31123
0.7356	3.31137
0.7354	3.31168
0.7352	3.3118
0.735	3.31194
0.7348	3.31208
0.7346	3.31221
0.7344	3.31247
0.7342	3.31263
0.734	3.31281
0.7338	3.31283
0.7336	3.31312
0.7334	3.31323
0.7332	3.31326
0.733	3.31332
0.7328	3.31347
0.7326	3.3135
0.7324	3.31361
0.7322	3.31381
0.732	3.31388
0.7318	3.31416
0.7316	3.31437
0.7314	3.31444
0.7312	3.31446
0.731	3.31448
0.7308	3.31455
0.7306	3.31472
0.7304	3.31501
0.7302	3.31505
0.73	3.31526
0.7298	3.31534
0.7296	3.31562
0.7294	3.31564
0.7292	3.31574
0.729	3.31582
0.7288	3.31598
0.7286	3.31599
0.7284	3.3164
0.7282	3.31656
0.728	3.31708
0.7278	3.31711
0.7276	3.31719
0.7274	3.31724
0.7272	3.31738
0.727	3.31755
0.7268	3.3177
0.7266	3.31789
0.7264	3.31805
0.7262	3.31831
0.726	3.31833
0.7258	3.31839
0.7256	3.31849
0.7254	3.31884
0.7252	3.31892
0.725	3.31903
0.7248	3.31951
0.7246	3.3197
0.7244	3.31976
0.7242	3.31997
0.724	3.32004
0.7238	3.32021
0.7236	3.32025
0.7234	3.32029
0.7232	3.32044
0.723	3.3205
0.7228	3.32057
0.7226	3.32075
0.7224	3.3209
0.7222	3.32097
0.722	3.321
0.7218	3.32108
0.7216	3.32112
0.7214	3.32133
0.7212	3.32136
0.721	3.3214
0.7208	3.32143
0.7206	3.3217
0.7204	3.32186
0.7202	3.32188
0.72	3.32196
0.7198	3.32206
0.7196	3.32217
0.7194	3.32218
0.7192	3.32221
0.719	3.3224
0.7188	3.32251
0.7186	3.32273
0.7184	3.32326
0.7182	3.32345
0.718	3.3235
0.7178	3.32352
0.7176	3.32357
0.7174	3.32382
0.7172	3.32384
0.717	3.32391
0.7168	3.32394
0.7166	3.32406
0.7164	3.3241
0.7162	3.32432
0.716	3.32442
0.7158	3.32445
0.7156	3.32451
0.7154	3.32457
0.7152	3.32473
0.715	3.32483
0.7148	3.32484
0.7146	3.32485
0.7144	3.32492
0.7142	3.32496
0.714	3.32513
0.7138	3.32524
0.7136	3.32541
0.7134	3.32542
0.7132	3.32544
0.713	3.32545
0.7128	3.32558
0.7126	3.32576
0.7124	3.32583
0.7122	3.32584
0.712	3.32595
0.7118	3.326
0.7116	3.32604
0.7114	3.32612
0.7112	3.32612
0.711	3.32616
0.7108	3.32651
0.7106	3.32663
0.7104	3.32673
0.7102	3.32678
0.71	3.32683
0.7098	3.32703
0.7096	3.32729
0.7094	3.32741
0.7092	3.32745
0.709	3.32772
0.7088	3.32773
0.7086	3.32783
0.7084	3.32785
0.7082	3.32797
0.708	3.32811
0.7078	3.32827
0.7076	3.32856
0.7074	3.32872
0.7072	3.32874
0.707	3.32878
0.7068	3.3288
0.7066	3.32882
0.7064	3.32901
0.7062	3.32913
0.706	3.32937
0.7058	3.32951
0.7056	3.32962
0.7054	3.32972
0.7052	3.32981
0.705	3.33037
0.7048	3.33038
0.7046	3.33042
0.7044	3.33045
0.7042	3.33051
0.704	3.33066
0.7038	3.3307
0.7036	3.33084
0.7034	3.33088
0.7032	3.33102
0.703	3.33104
0.7028	3.33109
0.7026	3.33125
0.7024	3.33134
0.7022	3.33139
0.702	3.33151
0.7018	3.33153
0.7016	3.33154
0.7014	3.33156
0.7012	3.33163
0.701	3.33182
0.7008	3.33191
0.7006	3.33203
0.7004	3.33206
0.7002	3.3324
0.7	3.33254
0.6998	3.33257
0.6996	3.3328
0.6994	3.33282
0.6992	3.3329
0.699	3.33295
0.6988	3.33302
0.6986	3.33304
0.6984	3.33316
0.6982	3.33318
0.698	3.33321
0.6978	3.33322
0.6976	3.33336
0.6974	3.33337
0.6972	3.33345
0.697	3.33379
0.6968	3.33381
0.6966	3.33391
0.6964	3.33422
0.6962	3.33429
0.696	3.33444
0.6958	3.33462
0.6956	3.33472
0.6954	3.33475
0.6952	3.33495
0.695	3.33509
0.6948	3.33511
0.6946	3.33524
0.6944	3.33534
0.6942	3.33548
0.694	3.3355
0.6938	3.33553
0.6936	3.33559
0.6934	3.33569
0.6932	3.33585
0.693	3.33604
0.6928	3.33606
0.6926	3.33617
0.6924	3.33648
0.6922	3.33717
0.692	3.33758
0.6918	3.3376
0.6916	3.33785
0.6914	3.33801
0.6912	3.33801
0.691	3.33822
0.6908	3.33829
0.6906	3.33835
0.6904	3.33851
0.6902	3.33889
0.69	3.33894
0.6898	3.33895
0.6896	3.33898
0.6894	3.33916
0.6892	3.33921
0.689	3.3393
0.6888	3.33936
0.6886	3.33956
0.6884	3.33992
0.6882	3.33993
0.688	3.34009
0.6878	3.34016
0.6876	3.34028
0.6874	3.34036
0.6872	3.34037
0.687	3.3404
0.6868	3.34075
0.6866	3.34086
0.6864	3.34095
0.6862	3.34106
0.686	3.34108
0.6858	3.34133
0.6856	3.34166
0.6854	3.34177
0.6852	3.3418
0.685	3.34198
0.6848	3.3422
0.6846	3.34232
0.6844	3.34262
0.6842	3.34266
0.684	3.34275
0.6838	3.34281
0.6836	3.34283
0.6834	3.34303
0.6832	3.34328
0.683	3.34338
0.6828	3.34362
0.6826	3.34394
0.6824	3.34421
0.6822	3.34438
0.682	3.34449
0.6818	3.34454
0.6816	3.34455
0.6814	3.34488
0.6812	3.34492
0.681	3.34523
0.6808	3.3453
0.6806	3.34559
0.6804	3.3458
0.6802	3.34596
0.68	3.34602
0.6798	3.34607
0.6796	3.34629
0.6794	3.34655
0.6792	3.34665
0.679	3.34708
0.6788	3.34719
0.6786	3.34727
0.6784	3.34731
0.6782	3.34744
0.678	3.34757
0.6778	3.34772
0.6776	3.34797
0.6774	3.34803
0.6772	3.34833
0.677	3.34838
0.6768	3.34839
0.6766	3.34843
0.6764	3.34849
0.6762	3.34856
0.676	3.34862
0.6758	3.34872
0.6756	3.34877
0.6754	3.34881
0.6752	3.34882
0.675	3.34907
0.6748	3.34911
0.6746	3.34915
0.6744	3.3492
0.6742	3.34921
0.674	3.34946
0.6738	3.34947
0.6736	3.34948
0.6734	3.34958
0.6732	3.34961
0.673	3.34975
0.6728	3.35004
0.6726	3.35005
0.6724	3.35014
0.6722	3.35034
0.672	3.35037
0.6718	3.35052
0.6716	3.35053
0.6714	3.35063
0.6712	3.35086
0.671	3.35097
0.6708	3.351
0.6706	3.35107
0.6704	3.35116
0.6702	3.35125
0.67	3.35173
0.6698	3.35179
0.6696	3.3518
0.6694	3.35196
0.6692	3.35215
0.669	3.35223
0.6688	3.35237
0.6686	3.35244
0.6684	3.35248
0.6682	3.35253
0.668	3.35265
0.6678	3.35269
0.6676	3.35281
0.6674	3.35295
0.6672	3.35298
0.667	3.35306
0.6668	3.3532
0.6666	3.35355
0.6664	3.35359
0.6662	3.35377
0.666	3.35378
0.6658	3.3538
0.6656	3.354
0.6654	3.35404
0.6652	3.3542
0.665	3.35453
0.6648	3.35456
0.6646	3.35502
0.6644	3.35524
0.6642	3.35524
0.664	3.35539
0.6638	3.35573
0.6636	3.35601
0.6634	3.35602
0.6632	3.35627
0.663	3.3565
0.6628	3.35658
0.6626	3.35659
0.6624	3.35661
0.6622	3.35669
0.662	3.3567
0.6618	3.35693
0.6616	3.35695
0.6614	3.35721
0.6612	3.35749
0.661	3.35749
0.6608	3.35751
0.6606	3.35783
0.6604	3.35789
0.6602	3.35789
0.66	3.35794
0.6598	3.35795
0.6596	3.35803
0.6594	3.35813
0.6592	3.35825
0.659	3.35835
0.6588	3.35835
0.6586	3.3584
0.6584	3.35867
0.6582	3.35888
0.658	3.35905
0.6578	3.35905
0.6576	3.35921
0.6574	3.35922
0.6572	3.35923
0.657	3.35934
0.6568	3.35942
0.6566	3.35943
0.6564	3.35967
0.6562	3.35994
0.656	3.36022
0.6558	3.36027
0.6556	3.36032
0.6554	3.36033
0.6552	3.36042
0.655	3.36056
0.6548	3.36064
0.6546	3.36095
0.6544	3.36116
0.6542	3.36117
0.654	3.36129
0.6538	3.36141
0.6536	3.36143
0.6534	3.3615
0.6532	3.3617
0.653	3.36173
0.6528	3.36173
0.6526	3.36187
0.6524	3.36194
0.6522	3.36195
0.652	3.362
0.6518	3.36205
0.6516	3.36215
0.6514	3.3626
0.6512	3.3627
0.651	3.36274
0.6508	3.36282
0.6506	3.36283
0.6504	3.36286
0.6502	3.3629
0.65	3.36334
0.6498	3.36344
0.6496	3.36367
0.6494	3.36367
0.6492	3.36397
0.649	3.3642
0.6488	3.36426
0.6486	3.3643
0.6484	3.36444
0.6482	3.3646
0.648	3.36467
0.6478	3.36478
0.6476	3.36481
0.6474	3.36491
0.6472	3.36507
0.647	3.36509
0.6468	3.36519
0.6466	3.3652
0.6464	3.36527
0.6462	3.36532
0.646	3.36548
0.6458	3.36562
0.6456	3.36591
0.6454	3.36608
0.6452	3.36613
0.645	3.36613
0.6448	3.36628
0.6446	3.36648
0.6444	3.36674
0.6442	3.36676
0.644	3.36677
0.6438	3.36683
0.6436	3.36685
0.6434	3.36693
0.6432	3.36705
0.643	3.36707
0.6428	3.36711
0.6426	3.36713
0.6424	3.36747
0.6422	3.36753
0.642	3.36769
0.6418	3.36818
0.6416	3.36824
0.6414	3.36825
0.6412	3.36839
0.641	3.36846
0.6408	3.36885
0.6406	3.36908
0.6404	3.36929
0.6402	3.36934
0.64	3.36935
0.6398	3.36937
0.6396	3.36945
0.6394	3.36954
0.6392	3.3698
0.639	3.36983
0.6388	3.37001
0.6386	3.37019
0.6384	3.37053
0.6382	3.37055
0.638	3.3707
0.6378	3.37089
0.6376	3.37093
0.6374	3.37097
0.6372	3.37103
0.637	3.37107
0.6368	3.37126
0.6366	3.37135
0.6364	3.37136
0.6362	3.37146
0.636	3.37192
0.6358	3.37217
0.6356	3.37248
0.6354	3.37263
0.6352	3.37269
0.635	3.37275
0.6348	3.37281
0.6346	3.37291
0.6344	3.37291
0.6342	3.37345
0.634	3.37383
0.6338	3.37386
0.6336	3.37414
0.6334	3.37425
0.6332	3.37428
0.633	3.37448
0.6328	3.37459
0.6326	3.37465
0.6324	3.37493
0.6322	3.375
0.632	3.37502
0.6318	3.37504
0.6316	3.37515
0.6314	3.37517
0.6312	3.37528
0.631	3.37533
0.6308	3.37533
0.6306	3.37537
0.6304	3.37545
0.6302	3.37567
0.63	3.37577
0.6298	3.37592
0.6296	3.37593
0.6294	3.376
0.6292	3.37617
0.629	3.3764
0.6288	3.37649
0.6286	3.3768
0.6284	3.37685
0.6282	3.3769
0.628	3.37694
0.6278	3.377
0.6276	3.37718
0.6274	3.3772
0.6272	3.37725
0.627	3.37734
0.6268	3.37755
0.6266	3.37763
0.6264	3.37773
0.6262	3.37803
0.626	3.37807
0.6258	3.37807
0.6256	3.3781
0.6254	3.3782
0.6252	3.37834
0.625	3.37837
0.6248	3.37848
0.6246	3.37895
0.6244	3.37897
0.6242	3.37907
0.624	3.37937
0.6238	3.3795
0.6236	3.3795
0.6234	3.37959
0.6232	3.37978
0.623	3.38008
0.6228	3.38011
0.6226	3.38012
0.6224	3.38024
0.6222	3.3803
0.622	3.38052
0.6218	3.38067
0.6216	3.38067
0.6214	3.38077
0.6212	3.38091
0.621	3.38148
0.6208	3.38153
0.6206	3.38164
0.6204	3.38182
0.6202	3.38197
0.62	3.38205
0.6198	3.38226
0.6196	3.38232
0.6194	3.38249
0.6192	3.38305
0.619	3.38308
0.6188	3.38325
0.6186	3.38339
0.6184	3.38351
0.6182	3.38396
0.618	3.38399
0.6178	3.38414
0.6176	3.3843
0.6174	3.38432
0.6172	3.38438
0.617	3.38443
0.6168	3.38479
0.6166	3.385
0.6164	3.38537
0.6162	3.3854
0.616	3.38541
0.6158	3.38558
0.6156	3.3856
0.6154	3.38566
0.6152	3.38588
0.615	3.38601
0.6148	3.38659
0.6146	3.3866
0.6144	3.38672
0.6142	3.38681
0.614	3.38715
0.6138	3.38735
0.6136	3.38746
0.6134	3.38746
0.6132	3.38754
0.613	3.38757
0.6128	3.38769
0.6126	3.38774
0.6124	3.38786
0.6122	3.38807
0.612	3.38824
0.6118	3.3883
0.6116	3.38845
0.6114	3.38864
0.6112	3.38914
0.611	3.38919
0.6108	3.38928
0.6106	3.38935
0.6104	3.3895
0.6102	3.38951
0.61	3.38954
0.6098	3.38972
0.6096	3.38982
0.6094	3.38984
0.6092	3.3899
0.609	3.3899
0.6088	3.38992
0.6086	3.39009
0.6084	3.39028
0.6082	3.39028
0.608	3.39032
0.6078	3.39037
0.6076	3.39037
0.6074	3.39051
0.6072	3.39104
0.607	3.39109
0.6068	3.39114
0.6066	3.39126
0.6064	3.3914
0.6062	3.39144
0.606	3.39152
0.6058	3.39158
0.6056	3.39174
0.6054	3.39176
0.6052	3.39185
0.605	3.3919
0.6048	3.39191
0.6046	3.39198
0.6044	3.39202
0.6042	3.39218
0.604	3.3922
0.6038	3.39238
0.6036	3.39241
0.6034	3.39258
0.6032	3.39276
0.603	3.39281
0.6028	3.39282
0.6026	3.39296
0.6024	3.39311
0.6022	3.39329
0.602	3.39352
0.6018	3.39359
0.6016	3.39362
0.6014	3.39418
0.6012	3.39428
0.601	3.39439
0.6008	3.39442
0.6006	3.39447
0.6004	3.3948
0.6002	3.39481
0.6	3.39484
0.5998	3.39506
0.5996	3.39508
0.5994	3.39517
0.5992	3.39519
0.599	3.39522
0.5988	3.39525
0.5986	3.39547
0.5984	3.39574
0.5982	3.39578
0.598	3.39581
0.5978	3.39582
0.5976	3.39597
0.5974	3.396
0.5972	3.39622
0.597	3.39683
0.5968	3.39712
0.5966	3.39743
0.5964	3.39778
0.5962	3.39781
0.596	3.39796
0.5958	3.39802
0.5956	3.3982
0.5954	3.3983
0.5952	3.39842
0.595	3.39844
0.5948	3.39858
0.5946	3.39864
0.5944	3.39878
0.5942	3.39879
0.594	3.39883
0.5938	3.39885
0.5936	3.39902
0.5934	3.39916
0.5932	3.39919
0.593	3.39926
0.5928	3.39934
0.5926	3.39955
0.5924	3.39961
0.5922	3.39967
0.592	3.39987
0.5918	3.39996
0.5916	3.40001
0.5914	3.40011
0.5912	3.40022
0.591	3.40038
0.5908	3.40057
0.5906	3.40095
0.5904	3.40103
0.5902	3.40124
0.59	3.40175
0.5898	3.40176
0.5896	3.40178
0.5894	3.40179
0.5892	3.40189
0.589	3.40204
0.5888	3.40314
0.5886	3.40319
0.5884	3.40351
0.5882	3.40366
0.588	3.40371
0.5878	3.40377
0.5876	3.40382
0.5874	3.40422
0.5872	3.40467
0.587	3.40487
0.5868	3.40497
0.5866	3.4053
0.5864	3.4054
0.5862	3.40573
0.586	3.40574
0.5858	3.40586
0.5856	3.40588
0.5854	3.40588
0.5852	3.40593
0.585	3.40609
0.5848	3.40623
0.5846	3.40623
0.5844	3.40674
0.5842	3.4068
0.584	3.40682
0.5838	3.40684
0.5836	3.40688
0.5834	3.40691
0.5832	3.40696
0.583	3.40709
0.5828	3.40711
0.5826	3.40729
0.5824	3.40735
0.5822	3.40738
0.582	3.40755
0.5818	3.40768
0.5816	3.40776
0.5814	3.40783
0.5812	3.40801
0.581	3.40814
0.5808	3.40826
0.5806	3.4085
0.5804	3.40852
0.5802	3.40853
0.58	3.4087
0.5798	3.40886
0.5796	3.40893
0.5794	3.40944
0.5792	3.40948
0.579	3.40953
0.5788	3.40964
0.5786	3.4098
0.5784	3.40982
0.5782	3.41038
0.578	3.41053
0.5778	3.41061
0.5776	3.4107
0.5774	3.41085
0.5772	3.41103
0.577	3.41113
0.5768	3.41114
0.5766	3.41129
0.5764	3.41137
0.5762	3.41158
0.576	3.41162
0.5758	3.41167
0.5756	3.41168
0.5754	3.41171
0.5752	3.41172
0.575	3.41186
0.5748	3.41205
0.5746	3.41211
0.5744	3.41213
0.5742	3.41214
0.574	3.4122
0.5738	3.41223
0.5736	3.41232
0.5734	3.41237
0.5732	3.41258
0.573	3.41267
0.5728	3.41278
0.5726	3.41284
0.5724	3.41289
0.5722	3.41312
0.572	3.41312
0.5718	3.41315
0.5716	3.41332
0.5714	3.4134
0.5712	3.41357
0.571	3.41371
0.5708	3.41404
0.5706	3.41405
0.5704	3.41407
0.5702	3.41413
0.57	3.41428
0.5698	3.41429
0.5696	3.41429
0.5694	3.41447
0.5692	3.4145
0.569	3.41453
0.5688	3.41454
0.5686	3.41463
0.5684	3.41464
0.5682	3.41477
0.568	3.41483
0.5678	3.41499
0.5676	3.41507
0.5674	3.41522
0.5672	3.4153
0.567	3.41536
0.5668	3.41569
0.5666	3.41578
0.5664	3.416
0.5662	3.41621
0.566	3.41649
0.5658	3.41651
0.5656	3.41662
0.5654	3.41695
0.5652	3.41697
0.565	3.41712
0.5648	3.41719
0.5646	3.41723
0.5644	3.41726
0.5642	3.41737
0.564	3.4175
0.5638	3.41782
0.5636	3.41782
0.5634	3.41815
0.5632	3.41817
0.563	3.41824
0.5628	3.41829
0.5626	3.41858
0.5624	3.41866
0.5622	3.41872
0.562	3.41899
0.5618	3.41912
0.5616	3.41927
0.5614	3.41941
0.5612	3.41951
0.561	3.4196
0.5608	3.41962
0.5606	3.41976
0.5604	3.41986
0.5602	3.41995
0.56	3.41996
0.5598	3.42
0.5596	3.42003
0.5594	3.42016
0.5592	3.42032
0.559	3.42034
0.5588	3.42084
0.5586	3.42092
0.5584	3.42104
0.5582	3.42121
0.558	3.42126
0.5578	3.4213
0.5576	3.4216
0.5574	3.42162
0.5572	3.42166
0.557	3.42166
0.5568	3.42176
0.5566	3.42187
0.5564	3.422
0.5562	3.42213
0.556	3.42217
0.5558	3.42221
0.5556	3.42221
0.5554	3.42224
0.5552	3.42239
0.555	3.42244
0.5548	3.42253
0.5546	3.42279
0.5544	3.4228
0.5542	3.42298
0.554	3.42299
0.5538	3.42301
0.5536	3.42303
0.5534	3.42311
0.5532	3.42314
0.553	3.42325
0.5528	3.42334
0.5526	3.42346
0.5524	3.4235
0.5522	3.42354
0.552	3.42366
0.5518	3.42367
0.5516	3.42371
0.5514	3.42384
0.5512	3.42384
0.551	3.42389
0.5508	3.42394
0.5506	3.42404
0.5504	3.42439
0.5502	3.42453
0.55	3.42461
0.5498	3.42472
0.5496	3.42475
0.5494	3.42493
0.5492	3.42511
0.549	3.42515
0.5488	3.42516
0.5486	3.42528
0.5484	3.42558
0.5482	3.42565
0.548	3.42584
0.5478	3.42597
0.5476	3.426
0.5474	3.42601
0.5472	3.42613
0.547	3.42614
0.5468	3.42617
0.5466	3.42626
0.5464	3.42628
0.5462	3.42632
0.546	3.42655
0.5458	3.42672
0.5456	3.42676
0.5454	3.42677
0.5452	3.42697
0.545	3.42698
0.5448	3.4271
0.5446	3.42715
0.5444	3.42734
0.5442	3.42748
0.544	3.42773
0.5438	3.42777
0.5436	3.42789
0.5434	3.428
0.5432	3.42801
0.543	3.42809
0.5428	3.42838
0.5426	3.42845
0.5424	3.42846
0.5422	3.42852
0.542	3.42852
0.5418	3.42853
0.5416	3.42858
0.5414	3.42863
0.5412	3.42878
0.541	3.42889
0.5408	3.42889
0.5406	3.42896
0.5404	3.42898
0.5402	3.42917
0.54	3.42929
0.5398	3.42929
0.5396	3.4293
0.5394	3.42976
0.5392	3.42978
0.539	3.42984
0.5388	3.43022
0.5386	3.43028
0.5384	3.43055
0.5382	3.4307
0.538	3.43077
0.5378	3.4308
0.5376	3.43083
0.5374	3.43109
0.5372	3.43112
0.537	3.4312
0.5368	3.43134
0.5366	3.43135
0.5364	3.43139
0.5362	3.4315
0.536	3.4315
0.5358	3.43153
0.5356	3.43166
0.5354	3.43176
0.5352	3.43181
0.535	3.432
0.5348	3.43209
0.5346	3.43217
0.5344	3.4323
0.5342	3.43233
0.534	3.43241
0.5338	3.43263
0.5336	3.43269
0.5334	3.43271
0.5332	3.43272
0.533	3.43291
0.5328	3.43309
0.5326	3.43326
0.5324	3.43327
0.5322	3.43333
0.532	3.4336
0.5318	3.43385
0.5316	3.43388
0.5314	3.43392
0.5312	3.43409
0.531	3.43411
0.5308	3.43412
0.5306	3.43416
0.5304	3.43429
0.5302	3.43435
0.53	3.43446
0.5298	3.43454
0.5296	3.43469
0.5294	3.43472
0.5292	3.43488
0.529	3.43499
0.5288	3.43506
0.5286	3.43514
0.5284	3.43531
0.5282	3.43532
0.528	3.43559
0.5278	3.43564
0.5276	3.4363
0.5274	3.43633
0.5272	3.43634
0.527	3.43636
0.5268	3.43658
0.5266	3.43678
0.5264	3.43684
0.5262	3.43691
0.526	3.43694
0.5258	3.43709
0.5256	3.43736
0.5254	3.43752
0.5252	3.43754
0.525	3.43796
0.5248	3.43799
0.5246	3.43799
0.5244	3.43803
0.5242	3.43817
0.524	3.43817
0.5238	3.43835
0.5236	3.4385
0.5234	3.43866
0.5232	3.43889
0.523	3.43929
0.5228	3.43938
0.5226	3.43953
0.5224	3.43966
0.5222	3.43973
0.522	3.43977
0.5218	3.44003
0.5216	3.44024
0.5214	3.44053
0.5212	3.44074
0.521	3.44079
0.5208	3.44093
0.5206	3.44118
0.5204	3.44153
0.5202	3.44153
0.52	3.44154
0.5198	3.44156
0.5196	3.44166
0.5194	3.44174
0.5192	3.44195
0.519	3.44213
0.5188	3.44218
0.5186	3.44222
0.5184	3.44226
0.5182	3.44226
0.518	3.44232
0.5178	3.44238
0.5176	3.44247
0.5174	3.44284
0.5172	3.44315
0.517	3.44316
0.5168	3.4432
0.5166	3.44337
0.5164	3.44339
0.5162	3.44354
0.516	3.44362
0.5158	3.44375
0.5156	3.44376
0.5154	3.44405
0.5152	3.44414
0.515	3.44417
0.5148	3.44418
0.5146	3.44428
0.5144	3.44455
0.5142	3.44471
0.514	3.44497
0.5138	3.445
0.5136	3.44507
0.5134	3.44517
0.5132	3.44535
0.513	3.44536
0.5128	3.44545
0.5126	3.44578
0.5124	3.44586
0.5122	3.44589
0.512	3.44591
0.5118	3.44609
0.5116	3.4462
0.5114	3.44652
0.5112	3.4475
0.511	3.44758
0.5108	3.44768
0.5106	3.44779
0.5104	3.44787
0.5102	3.44795
0.51	3.44807
0.5098	3.44812
0.5096	3.44814
0.5094	3.44827
0.5092	3.44872
0.509	3.44876
0.5088	3.44896
0.5086	3.44902
0.5084	3.44929
0.5082	3.44939
0.508	3.44942
0.5078	3.4495
0.5076	3.44959
0.5074	3.44979
0.5072	3.44985
0.507	3.44987
0.5068	3.45009
0.5066	3.45019
0.5064	3.45019
0.5062	3.45072
0.506	3.45087
0.5058	3.45088
0.5056	3.45104
0.5054	3.45142
0.5052	3.45143
0.505	3.45144
0.5048	3.45153
0.5046	3.45154
0.5044	3.45161
0.5042	3.45174
0.504	3.45177
0.5038	3.45187
0.5036	3.45187
0.5034	3.45196
0.5032	3.45201
0.503	3.45204
0.5028	3.45205
0.5026	3.45206
0.5024	3.45218
0.5022	3.45251
0.502	3.45263
0.5018	3.45266
0.5016	3.45312
0.5014	3.45337
0.5012	3.45345
0.501	3.45359
0.5008	3.45369
0.5006	3.45387
0.5004	3.4539
0.5002	3.45393
0.5	3.45398
0.4998	3.45404
0.4996	3.45415
0.4994	3.45428
0.4992	3.45432
0.499	3.45435
0.4988	3.45439
0.4986	3.4544
0.4984	3.45445
0.4982	3.45453
0.498	3.45468
0.4978	3.45481
0.4976	3.45482
0.4974	3.45486
0.4972	3.45488
0.497	3.45494
0.4968	3.45531
0.4966	3.45531
0.4964	3.45544
0.4962	3.45544
0.496	3.45553
0.4958	3.45561
0.4956	3.45584
0.4954	3.45587
0.4952	3.45599
0.495	3.45628
0.4948	3.45634
0.4946	3.4566
0.4944	3.45677
0.4942	3.45685
0.494	3.45696
0.4938	3.45712
0.4936	3.45712
0.4934	3.45727
0.4932	3.45736
0.493	3.4574
0.4928	3.45779
0.4926	3.45789
0.4924	3.45796
0.4922	3.45804
0.492	3.45805
0.4918	3.45826
0.4916	3.4583
0.4914	3.45833
0.4912	3.45834
0.491	3.45855
0.4908	3.45856
0.4906	3.45856
0.4904	3.45877
0.4902	3.45892
0.49	3.45908
0.4898	3.45926
0.4896	3.45952
0.4894	3.45953
0.4892	3.45954
0.489	3.45961
0.4888	3.45975
0.4886	3.45976
0.4884	3.45978
0.4882	3.46005
0.488	3.46021
0.4878	3.46022
0.4876	3.46037
0.4874	3.46057
0.4872	3.4606
0.487	3.46071
0.4868	3.46083
0.4866	3.46084
0.4864	3.46101
0.4862	3.46118
0.486	3.46123
0.4858	3.46134
0.4856	3.46137
0.4854	3.46146
0.4852	3.46163
0.485	3.46173
0.4848	3.46181
0.4846	3.4619
0.4844	3.46213
0.4842	3.46236
0.484	3.4624
0.4838	3.46246
0.4836	3.46248
0.4834	3.4629
0.4832	3.4633
0.483	3.46335
0.4828	3.46351
0.4826	3.46384
0.4824	3.46396
0.4822	3.46403
0.482	3.46405
0.4818	3.46442
0.4816	3.46447
0.4814	3.46452
0.4812	3.46467
0.481	3.4647
0.4808	3.46481
0.4806	3.46489
0.4804	3.46533
0.4802	3.46537
0.48	3.46547
0.4798	3.46548
0.4796	3.46552
0.4794	3.46554
0.4792	3.46568
0.479	3.46586
0.4788	3.46595
0.4786	3.46605
0.4784	3.46612
0.4782	3.46634
0.478	3.46639
0.4778	3.4664
0.4776	3.46643
0.4774	3.46645
0.4772	3.46651
0.477	3.46692
0.4768	3.46703
0.4766	3.46707
0.4764	3.46724
0.4762	3.46738
0.476	3.46756
0.4758	3.46792
0.4756	3.46794
0.4754	3.46806
0.4752	3.46816
0.475	3.46821
0.4748	3.4683
0.4746	3.46851
0.4744	3.46855
0.4742	3.46855
0.474	3.4686
0.4738	3.46861
0.4736	3.46886
0.4734	3.46906
0.4732	3.46924
0.473	3.46926
0.4728	3.46926
0.4726	3.46935
0.4724	3.46947
0.4722	3.46954
0.472	3.46998
0.4718	3.47002
0.4716	3.47018
0.4714	3.47034
0.4712	3.47035
0.471	3.4708
0.4708	3.471
0.4706	3.47103
0.4704	3.47121
0.4702	3.47126
0.47	3.47129
0.4698	3.47134
0.4696	3.47137
0.4694	3.47142
0.4692	3.47176
0.469	3.47202
0.4688	3.47202
0.4686	3.47216
0.4684	3.47229
0.4682	3.47231
0.468	3.47242
0.4678	3.47249
0.4676	3.4725
0.4674	3.47277
0.4672	3.47277
0.467	3.47285
0.4668	3.47344
0.4666	3.47345
0.4664	3.47363
0.4662	3.47365
0.466	3.47379
0.4658	3.47406
0.4656	3.47413
0.4654	3.47422
0.4652	3.47422
0.465	3.4743
0.4648	3.47447
0.4646	3.47448
0.4644	3.47448
0.4642	3.47476
0.464	3.47477
0.4638	3.47477
0.4636	3.47486
0.4634	3.47486
0.4632	3.47486
0.463	3.47487
0.4628	3.4749
0.4626	3.47564
0.4624	3.47575
0.4622	3.47579
0.462	3.47583
0.4618	3.47593
0.4616	3.47596
0.4614	3.47599
0.4612	3.476
0.461	3.47609
0.4608	3.47632
0.4606	3.4766
0.4604	3.47664
0.4602	3.47679
0.46	3.47682
0.4598	3.47711
0.4596	3.47734
0.4594	3.47748
0.4592	3.47772
0.459	3.47829
0.4588	3.47831
0.4586	3.47843
0.4584	3.47846
0.4582	3.47871
0.458	3.47873
0.4578	3.47899
0.4576	3.47927
0.4574	3.47937
0.4572	3.4794
0.457	3.47947
0.4568	3.4798
0.4566	3.4804
0.4564	3.48058
0.4562	3.48063
0.456	3.48084
0.4558	3.48127
0.4556	3.48129
0.4554	3.4814
0.4552	3.48148
0.455	3.48162
0.4548	3.48163
0.4546	3.48165
0.4544	3.48172
0.4542	3.48173
0.454	3.48209
0.4538	3.48211
0.4536	3.48211
0.4534	3.48216
0.4532	3.4826
0.453	3.48277
0.4528	3.4828
0.4526	3.48287
0.4524	3.4833
0.4522	3.4833
0.452	3.48366
0.4518	3.48366
0.4516	3.48391
0.4514	3.48398
0.4512	3.48435
0.451	3.48436
0.4508	3.48437
0.4506	3.48447
0.4504	3.48456
0.4502	3.48464
0.45	3.48503
0.4498	3.48519
0.4496	3.48521
0.4494	3.48539
0.4492	3.48556
0.449	3.48562
0.4488	3.48608
0.4486	3.48609
0.4484	3.48611
0.4482	3.48613
0.448	3.48622
0.4478	3.48635
0.4476	3.48657
0.4474	3.4867
0.4472	3.48686
0.447	3.48729
0.4468	3.48733
0.4466	3.48755
0.4464	3.4877
0.4462	3.48783
0.446	3.48827
0.4458	3.48837
0.4456	3.48862
0.4454	3.48867
0.4452	3.4887
0.445	3.48884
0.4448	3.48896
0.4446	3.48904
0.4444	3.48912
0.4442	3.48949
0.444	3.48953
0.4438	3.48956
0.4436	3.4896
0.4434	3.48966
0.4432	3.48969
0.443	3.4897
0.4428	3.48983
0.4426	3.4899
0.4424	3.49
0.4422	3.49054
0.442	3.49064
0.4418	3.49067
0.4416	3.4908
0.4414	3.4908
0.4412	3.4909
0.441	3.49105
0.4408	3.49157
0.4406	3.49162
0.4404	3.49171
0.4402	3.49172
0.44	3.49174
0.4398	3.49178
0.4396	3.49184
0.4394	3.49191
0.4392	3.49193
0.439	3.49197
0.4388	3.49204
0.4386	3.49205
0.4384	3.4922
0.4382	3.49224
0.438	3.49233
0.4378	3.49243
0.4376	3.49256
0.4374	3.49259
0.4372	3.49267
0.437	3.49278
0.4368	3.49285
0.4366	3.49289
0.4364	3.493
0.4362	3.49318
0.436	3.4932
0.4358	3.49326
0.4356	3.49343
0.4354	3.49344
0.4352	3.49366
0.435	3.49382
0.4348	3.49419
0.4346	3.49424
0.4344	3.49426
0.4342	3.49426
0.434	3.49427
0.4338	3.49428
0.4336	3.49429
0.4334	3.49441
0.4332	3.4945
0.433	3.49499
0.4328	3.49514
0.4326	3.49527
0.4324	3.49554
0.4322	3.49557
0.432	3.49599
0.4318	3.49603
0.4316	3.49659
0.4314	3.49664
0.4312	3.4968
0.431	3.49704
0.4308	3.49708
0.4306	3.49721
0.4304	3.4974
0.4302	3.49774
0.43	3.49783
0.4298	3.49787
0.4296	3.49794
0.4294	3.49807
0.4292	3.49822
0.429	3.49822
0.4288	3.49825
0.4286	3.49841
0.4284	3.49857
0.4282	3.49867
0.428	3.49868
0.4278	3.49884
0.4276	3.4991
0.4274	3.49933
0.4272	3.49953
0.427	3.49961
0.4268	3.49993
0.4266	3.49997
0.4264	3.50001
0.4262	3.50065
0.426	3.50078
0.4258	3.50103
0.4256	3.50133
0.4254	3.50148
0.4252	3.50161
0.425	3.50164
0.4248	3.50199
0.4246	3.50201
0.4244	3.50224
0.4242	3.5024
0.424	3.50267
0.4238	3.50268
0.4236	3.50269
0.4234	3.50272
0.4232	3.50291
0.423	3.50306
0.4228	3.50308
0.4226	3.50311
0.4224	3.50317
0.4222	3.5035
0.422	3.50359
0.4218	3.50364
0.4216	3.50369
0.4214	3.50379
0.4212	3.50383
0.421	3.50392
0.4208	3.50394
0.4206	3.50408
0.4204	3.5041
0.4202	3.50423
0.42	3.50423
0.4198	3.50454
0.4196	3.50456
0.4194	3.50456
0.4192	3.50468
0.419	3.50471
0.4188	3.50473
0.4186	3.5048
0.4184	3.50481
0.4182	3.50482
0.418	3.50498
0.4178	3.50504
0.4176	3.5051
0.4174	3.50523
0.4172	3.50554
0.417	3.5056
0.4168	3.50562
0.4166	3.50576
0.4164	3.50589
0.4162	3.5059
0.416	3.50599
0.4158	3.50604
0.4156	3.50606
0.4154	3.50619
0.4152	3.50623
0.415	3.50626
0.4148	3.50628
0.4146	3.50637
0.4144	3.50639
0.4142	3.50643
0.414	3.50652
0.4138	3.50664
0.4136	3.50669
0.4134	3.50671
0.4132	3.50676
0.413	3.50679
0.4128	3.50683
0.4126	3.50684
0.4124	3.50685
0.4122	3.50691
0.412	3.50701
0.4118	3.50719
0.4116	3.50721
0.4114	3.50733
0.4112	3.50742
0.411	3.50776
0.4108	3.5079
0.4106	3.5081
0.4104	3.50823
0.4102	3.50827
0.41	3.50831
0.4098	3.50836
0.4096	3.50843
0.4094	3.50852
0.4092	3.50867
0.409	3.50923
0.4088	3.50952
0.4086	3.50954
0.4084	3.51001
0.4082	3.51003
0.408	3.51005
0.4078	3.51024
0.4076	3.51026
0.4074	3.51037
0.4072	3.51059
0.407	3.51075
0.4068	3.51091
0.4066	3.511
0.4064	3.51106
0.4062	3.5111
0.406	3.51111
0.4058	3.51116
0.4056	3.5112
0.4054	3.51122
0.4052	3.51145
0.405	3.51149
0.4048	3.5115
0.4046	3.51168
0.4044	3.51173
0.4042	3.51176
0.404	3.51195
0.4038	3.51207
0.4036	3.51207
0.4034	3.51213
0.4032	3.51216
0.403	3.51241
0.4028	3.51279
0.4026	3.51281
0.4024	3.51318
0.4022	3.51319
0.402	3.51351
0.4018	3.51355
0.4016	3.51362
0.4014	3.51376
0.4012	3.51377
0.401	3.5139
0.4008	3.51394
0.4006	3.51442
0.4004	3.51451
0.4002	3.51457
0.4	3.51457
0.3998	3.51471
0.3996	3.51477
0.3994	3.51477
0.3992	3.51563
0.399	3.51565
0.3988	3.51568
0.3986	3.51574
0.3984	3.51588
0.3982	3.5159
0.398	3.51598
0.3978	3.516
0.3976	3.51603
0.3974	3.51611
0.3972	3.51625
0.397	3.51639
0.3968	3.51669
0.3966	3.51684
0.3964	3.51695
0.3962	3.51709
0.396	3.5174
0.3958	3.51752
0.3956	3.51788
0.3954	3.51804
0.3952	3.51823
0.395	3.51848
0.3948	3.51859
0.3946	3.51874
0.3944	3.51875
0.3942	3.51904
0.394	3.51943
0.3938	3.51959
0.3936	3.51962
0.3934	3.51969
0.3932	3.51977
0.393	3.51981
0.3928	3.52001
0.3926	3.52001
0.3924	3.52012
0.3922	3.52019
0.392	3.52026
0.3918	3.52029
0.3916	3.5205
0.3914	3.5205
0.3912	3.52054
0.391	3.52062
0.3908	3.52124
0.3906	3.52126
0.3904	3.5215
0.3902	3.52189
0.39	3.5221
0.3898	3.52225
0.3896	3.52225
0.3894	3.5224
0.3892	3.52241
0.389	3.52245
0.3888	3.52267
0.3886	3.52269
0.3884	3.52272
0.3882	3.52292
0.388	3.52313
0.3878	3.52325
0.3876	3.52328
0.3874	3.52356
0.3872	3.52366
0.387	3.52371
0.3868	3.52378
0.3866	3.52386
0.3864	3.52388
0.3862	3.5239
0.386	3.52392
0.3858	3.52395
0.3856	3.52411
0.3854	3.52415
0.3852	3.52418
0.385	3.52424
0.3848	3.52436
0.3846	3.52468
0.3844	3.52469
0.3842	3.52479
0.384	3.52484
0.3838	3.52493
0.3836	3.52508
0.3834	3.52511
0.3832	3.52522
0.383	3.5254
0.3828	3.5255
0.3826	3.52552
0.3824	3.52563
0.3822	3.52567
0.382	3.52589
0.3818	3.52589
0.3816	3.52602
0.3814	3.52604
0.3812	3.52606
0.381	3.52637
0.3808	3.52646
0.3806	3.52674
0.3804	3.52677
0.3802	3.52678
0.38	3.52734
0.3798	3.5274
0.3796	3.52769
0.3794	3.52775
0.3792	3.52775
0.379	3.52782
0.3788	3.5279
0.3786	3.52791
0.3784	3.52827
0.3782	3.5284
0.378	3.52928
0.3778	3.52938
0.3776	3.52939
0.3774	3.5294
0.3772	3.52959
0.377	3.52964
0.3768	3.52965
0.3766	3.52981
0.3764	3.5299
0.3762	3.53004
0.376	3.53006
0.3758	3.5303
0.3756	3.53031
0.3754	3.53055
0.3752	3.53059
0.375	3.5306
0.3748	3.53065
0.3746	3.53069
0.3744	3.53091
0.3742	3.53119
0.374	3.53126
0.3738	3.53141
0.3736	3.53154
0.3734	3.53164
0.3732	3.53176
0.373	3.5318
0.3728	3.53194
0.3726	3.53201
0.3724	3.53212
0.3722	3.53212
0.372	3.53235
0.3718	3.5324
0.3716	3.53244
0.3714	3.5325
0.3712	3.5325
0.371	3.53252
0.3708	3.53255
0.3706	3.53281
0.3704	3.53293
0.3702	3.53301
0.37	3.53308
0.3698	3.53328
0.3696	3.53331
0.3694	3.53344
0.3692	3.53372
0.369	3.53373
0.3688	3.53414
0.3686	3.53437
0.3684	3.53445
0.3682	3.53458
0.368	3.53468
0.3678	3.53476
0.3676	3.53494
0.3674	3.53529
0.3672	3.53534
0.367	3.53579
0.3668	3.53586
0.3666	3.53594
0.3664	3.53604
0.3662	3.53648
0.366	3.53675
0.3658	3.53693
0.3656	3.53705
0.3654	3.53716
0.3652	3.53724
0.365	3.53729
0.3648	3.53766
0.3646	3.53794
0.3644	3.53809
0.3642	3.5384
0.364	3.53863
0.3638	3.53872
0.3636	3.53935
0.3634	3.53936
0.3632	3.53937
0.363	3.53954
0.3628	3.5397
0.3626	3.53996
0.3624	3.54001
0.3622	3.54025
0.362	3.54032
0.3618	3.54037
0.3616	3.54038
0.3614	3.54056
0.3612	3.54062
0.361	3.5407
0.3608	3.5407
0.3606	3.54077
0.3604	3.54082
0.3602	3.54097
0.36	3.54097
0.3598	3.54116
0.3596	3.54138
0.3594	3.54143
0.3592	3.54157
0.359	3.54159
0.3588	3.54165
0.3586	3.54168
0.3584	3.54177
0.3582	3.54188
0.358	3.54229
0.3578	3.54255
0.3576	3.54292
0.3574	3.54311
0.3572	3.54331
0.357	3.54375
0.3568	3.54378
0.3566	3.54385
0.3564	3.54388
0.3562	3.54395
0.356	3.54401
0.3558	3.54403
0.3556	3.54409
0.3554	3.54414
0.3552	3.54415
0.355	3.54421
0.3548	3.54451
0.3546	3.54462
0.3544	3.54477
0.3542	3.54486
0.354	3.5451
0.3538	3.5454
0.3536	3.54563
0.3534	3.54572
0.3532	3.54577
0.353	3.54582
0.3528	3.54582
0.3526	3.54585
0.3524	3.54605
0.3522	3.54646
0.352	3.54649
0.3518	3.54656
0.3516	3.54667
0.3514	3.54677
0.3512	3.54681
0.351	3.54693
0.3508	3.54702
0.3506	3.54722
0.3504	3.54727
0.3502	3.54738
0.35	3.54742
0.3498	3.54746
0.3496	3.54747
0.3494	3.54748
0.3492	3.54749
0.349	3.54754
0.3488	3.54766
0.3486	3.54817
0.3484	3.54819
0.3482	3.54821
0.348	3.54843
0.3478	3.54849
0.3476	3.54852
0.3474	3.54867
0.3472	3.54869
0.347	3.54899
0.3468	3.54919
0.3466	3.54924
0.3464	3.54926
0.3462	3.54929
0.346	3.5496
0.3458	3.5497
0.3456	3.54998
0.3454	3.55003
0.3452	3.55011
0.345	3.55013
0.3448	3.55018
0.3446	3.55041
0.3444	3.55083
0.3442	3.55084
0.344	3.5509
0.3438	3.55125
0.3436	3.5513
0.3434	3.55139
0.3432	3.55147
0.343	3.55152
0.3428	3.5516
0.3426	3.55161
0.3424	3.55175
0.3422	3.55194
0.342	3.55225
0.3418	3.55227
0.3416	3.55249
0.3414	3.55301
0.3412	3.5532
0.341	3.55331
0.3408	3.55331
0.3406	3.5534
0.3404	3.55342
0.3402	3.55366
0.34	3.55373
0.3398	3.55384
0.3396	3.55429
0.3394	3.55429
0.3392	3.55438
0.339	3.55439
0.3388	3.55442
0.3386	3.55465
0.3384	3.55485
0.3382	3.55488
0.338	3.55496
0.3378	3.55497
0.3376	3.555
0.3374	3.55521
0.3372	3.55523
0.337	3.55528
0.3368	3.5554
0.3366	3.55543
0.3364	3.55543
0.3362	3.55565
0.336	3.55566
0.3358	3.55567
0.3356	3.55572
0.3354	3.55576
0.3352	3.55589
0.335	3.55638
0.3348	3.55641
0.3346	3.55649
0.3344	3.55653
0.3342	3.55688
0.334	3.55693
0.3338	3.55705
0.3336	3.55706
0.3334	3.55715
0.3332	3.55718
0.333	3.55734
0.3328	3.55773
0.3326	3.55785
0.3324	3.55814
0.3322	3.55824
0.332	3.55832
0.3318	3.55834
0.3316	3.55835
0.3314	3.55836
0.3312	3.55839
0.331	3.55845
0.3308	3.55846
0.3306	3.55849
0.3304	3.55877
0.3302	3.55877
0.33	3.55878
0.3298	3.55888
0.3296	3.55889
0.3294	3.559
0.3292	3.55937
0.329	3.55938
0.3288	3.55963
0.3286	3.55981
0.3284	3.55991
0.3282	3.55998
0.328	3.56
0.3278	3.56017
0.3276	3.56025
0.3274	3.5604
0.3272	3.56044
0.327	3.56074
0.3268	3.56086
0.3266	3.56145
0.3264	3.56171
0.3262	3.56171
0.326	3.56177
0.3258	3.56179
0.3256	3.56184
0.3254	3.56191
0.3252	3.56209
0.325	3.56209
0.3248	3.56215
0.3246	3.56222
0.3244	3.56231
0.3242	3.56233
0.324	3.56249
0.3238	3.56261
0.3236	3.56283
0.3234	3.56296
0.3232	3.5631
0.323	3.56378
0.3228	3.56383
0.3226	3.56384
0.3224	3.56387
0.3222	3.5643
0.322	3.56434
0.3218	3.56439
0.3216	3.5644
0.3214	3.56454
0.3212	3.56463
0.321	3.56467
0.3208	3.56493
0.3206	3.56529
0.3204	3.56532
0.3202	3.56535
0.32	3.56568
0.3198	3.56594
0.3196	3.566
0.3194	3.56613
0.3192	3.56635
0.319	3.56643
0.3188	3.56654
0.3186	3.56662
0.3184	3.56691
0.3182	3.56725
0.318	3.56742
0.3178	3.56749
0.3176	3.56755
0.3174	3.56788
0.3172	3.56789
0.317	3.56795
0.3168	3.56887
0.3166	3.56891
0.3164	3.56903
0.3162	3.56913
0.316	3.56926
0.3158	3.56928
0.3156	3.56953
0.3154	3.56993
0.3152	3.57002
0.315	3.57015
0.3148	3.57029
0.3146	3.57032
0.3144	3.57057
0.3142	3.5709
0.314	3.57103
0.3138	3.57109
0.3136	3.5715
0.3134	3.57171
0.3132	3.57174
0.313	3.57179
0.3128	3.57203
0.3126	3.57213
0.3124	3.57227
0.3122	3.57234
0.312	3.57253
0.3118	3.57261
0.3116	3.57265
0.3114	3.5727
0.3112	3.5729
0.311	3.57308
0.3108	3.57341
0.3106	3.57346
0.3104	3.57397
0.3102	3.57409
0.31	3.57414
0.3098	3.57417
0.3096	3.57439
0.3094	3.57456
0.3092	3.57474
0.309	3.57484
0.3088	3.57488
0.3086	3.57496
0.3084	3.57523
0.3082	3.57524
0.308	3.57559
0.3078	3.57568
0.3076	3.57574
0.3074	3.57585
0.3072	3.57595
0.307	3.57597
0.3068	3.57606
0.3066	3.57621
0.3064	3.57626
0.3062	3.57636
0.306	3.57644
0.3058	3.57648
0.3056	3.57657
0.3054	3.57668
0.3052	3.57688
0.305	3.57689
0.3048	3.57697
0.3046	3.57729
0.3044	3.57731
0.3042	3.57747
0.304	3.5776
0.3038	3.57788
0.3036	3.57802
0.3034	3.5782
0.3032	3.57822
0.303	3.57829
0.3028	3.57846
0.3026	3.57861
0.3024	3.57865
0.3022	3.5787
0.302	3.57875
0.3018	3.57889
0.3016	3.57935
0.3014	3.57952
0.3012	3.57957
0.301	3.57959
0.3008	3.57981
0.3006	3.57983
0.3004	3.57989
0.3002	3.57989
0.3	3.57998
0.2998	3.58004
0.2996	3.58004
0.2994	3.58012
0.2992	3.58022
0.299	3.58023
0.2988	3.58024
0.2986	3.58042
0.2984	3.58058
0.2982	3.58065
0.298	3.58081
0.2978	3.5809
0.2976	3.58111
0.2974	3.58111
0.2972	3.58122
0.297	3.58134
0.2968	3.58142
0.2966	3.58172
0.2964	3.58183
0.2962	3.58193
0.296	3.58204
0.2958	3.58211
0.2956	3.58221
0.2954	3.58222
0.2952	3.58222
0.295	3.58241
0.2948	3.58256
0.2946	3.58273
0.2944	3.58281
0.2942	3.58324
0.294	3.58349
0.2938	3.58351
0.2936	3.58392
0.2934	3.58394
0.2932	3.58399
0.293	3.584
0.2928	3.58402
0.2926	3.58414
0.2924	3.58452
0.2922	3.5846
0.292	3.58468
0.2918	3.58478
0.2916	3.58484
0.2914	3.58486
0.2912	3.58488
0.291	3.58516
0.2908	3.58522
0.2906	3.58534
0.2904	3.58536
0.2902	3.5856
0.29	3.58582
0.2898	3.58594
0.2896	3.58607
0.2894	3.58614
0.2892	3.58614
0.289	3.58618
0.2888	3.58623
0.2886	3.58644
0.2884	3.58673
0.2882	3.5869
0.288	3.58706
0.2878	3.58733
0.2876	3.5874
0.2874	3.58744
0.2872	3.58756
0.287	3.58762
0.2868	3.58794
0.2866	3.58797
0.2864	3.58802
0.2862	3.58821
0.286	3.58821
0.2858	3.58829
0.2856	3.58831
0.2854	3.58886
0.2852	3.58886
0.285	3.5889
0.2848	3.58901
0.2846	3.58903
0.2844	3.58903
0.2842	3.58906
0.284	3.58907
0.2838	3.58919
0.2836	3.5894
0.2834	3.58943
0.2832	3.5898
0.283	3.59008
0.2828	3.59009
0.2826	3.59025
0.2824	3.59045
0.2822	3.59082
0.282	3.59103
0.2818	3.59129
0.2816	3.59164
0.2814	3.59176
0.2812	3.59184
0.281	3.59197
0.2808	3.59217
0.2806	3.59225
0.2804	3.5926
0.2802	3.59277
0.28	3.59282
0.2798	3.59323
0.2796	3.59386
0.2794	3.59393
0.2792	3.59401
0.279	3.59419
0.2788	3.59436
0.2786	3.59446
0.2784	3.5947
0.2782	3.59471
0.278	3.59503
0.2778	3.59503
0.2776	3.59507
0.2774	3.5951
0.2772	3.59535
0.277	3.59538
0.2768	3.59539
0.2766	3.59547
0.2764	3.59547
0.2762	3.59571
0.276	3.59578
0.2758	3.59593
0.2756	3.59598
0.2754	3.59598
0.2752	3.59605
0.275	3.59605
0.2748	3.59614
0.2746	3.59647
0.2744	3.59651
0.2742	3.59671
0.274	3.59687
0.2738	3.59701
0.2736	3.59715
0.2734	3.59733
0.2732	3.59749
0.273	3.5976
0.2728	3.59771
0.2726	3.59773
0.2724	3.59812
0.2722	3.5984
0.272	3.59848
0.2718	3.59853
0.2716	3.59855
0.2714	3.59861
0.2712	3.59942
0.271	3.59955
0.2708	3.59963
0.2706	3.60032
0.2704	3.60034
0.2702	3.60036
0.27	3.60063
0.2698	3.60074
0.2696	3.60088
0.2694	3.60091
0.2692	3.60109
0.269	3.60117
0.2688	3.6013
0.2686	3.60148
0.2684	3.60154
0.2682	3.60161
0.268	3.60162
0.2678	3.60166
0.2676	3.6018
0.2674	3.6019
0.2672	3.602
0.267	3.60208
0.2668	3.60237
0.2666	3.6024
0.2664	3.60249
0.2662	3.60251
0.266	3.60254
0.2658	3.60261
0.2656	3.60305
0.2654	3.60305
0.2652	3.6031
0.265	3.60312
0.2648	3.60392
0.2646	3.60405
0.2644	3.60411
0.2642	3.60413
0.264	3.60419
0.2638	3.60453
0.2636	3.60479
0.2634	3.60485
0.2632	3.60532
0.263	3.6054
0.2628	3.60616
0.2626	3.6062
0.2624	3.60631
0.2622	3.60646
0.262	3.60694
0.2618	3.60696
0.2616	3.60706
0.2614	3.60708
0.2612	3.60709
0.261	3.60746
0.2608	3.60786
0.2606	3.60792
0.2604	3.60826
0.2602	3.60849
0.26	3.60872
0.2598	3.60878
0.2596	3.60882
0.2594	3.60895
0.2592	3.609
0.259	3.60928
0.2588	3.60932
0.2586	3.6094
0.2584	3.6095
0.2582	3.60963
0.258	3.60978
0.2578	3.60983
0.2576	3.60994
0.2574	3.60997
0.2572	3.61002
0.257	3.61006
0.2568	3.61007
0.2566	3.61042
0.2564	3.61082
0.2562	3.61085
0.256	3.61088
0.2558	3.61089
0.2556	3.61104
0.2554	3.61109
0.2552	3.61111
0.255	3.61117
0.2548	3.61134
0.2546	3.61145
0.2544	3.61174
0.2542	3.61177
0.254	3.61205
0.2538	3.61252
0.2536	3.61298
0.2534	3.61364
0.2532	3.61378
0.253	3.61386
0.2528	3.61392
0.2526	3.61415
0.2524	3.61421
0.2522	3.61479
0.252	3.61487
0.2518	3.61542
0.2516	3.61547
0.2514	3.61569
0.2512	3.61585
0.251	3.616
0.2508	3.61608
0.2506	3.61619
0.2504	3.61638
0.2502	3.61647
0.25	3.6165
0.2498	3.61655
0.2496	3.6166
0.2494	3.61668
0.2492	3.6167
0.249	3.61694
0.2488	3.617
0.2486	3.61726
0.2484	3.61728
0.2482	3.61731
0.248	3.61736
0.2478	3.61739
0.2476	3.61762
0.2474	3.61765
0.2472	3.61812
0.247	3.6182
0.2468	3.61852
0.2466	3.61869
0.2464	3.61877
0.2462	3.61893
0.246	3.61929
0.2458	3.61956
0.2456	3.62045
0.2454	3.62068
0.2452	3.62068
0.245	3.62073
0.2448	3.62074
0.2446	3.62089
0.2444	3.62116
0.2442	3.6213
0.244	3.62156
0.2438	3.62169
0.2436	3.62176
0.2434	3.62185
0.2432	3.6219
0.243	3.62194
0.2428	3.62207
0.2426	3.62208
0.2424	3.62215
0.2422	3.62221
0.242	3.62239
0.2418	3.62253
0.2416	3.62266
0.2414	3.62278
0.2412	3.62285
0.241	3.62329
0.2408	3.62347
0.2406	3.62351
0.2404	3.62352
0.2402	3.62358
0.24	3.62377
0.2398	3.62391
0.2396	3.62392
0.2394	3.62396
0.2392	3.62397
0.239	3.62421
0.2388	3.6243
0.2386	3.62436
0.2384	3.62472
0.2382	3.62484
0.238	3.62489
0.2378	3.6249
0.2376	3.62498
0.2374	3.62531
0.2372	3.62532
0.237	3.62535
0.2368	3.62539
0.2366	3.62561
0.2364	3.62565
0.2362	3.62576
0.236	3.62604
0.2358	3.62609
0.2356	3.6263
0.2354	3.6263
0.2352	3.62634
0.235	3.6265
0.2348	3.62678
0.2346	3.62684
0.2344	3.62761
0.2342	3.62769
0.234	3.62774
0.2338	3.62784
0.2336	3.62794
0.2334	3.62808
0.2332	3.62812
0.233	3.62826
0.2328	3.62858
0.2326	3.62886
0.2324	3.62889
0.2322	3.62921
0.232	3.62943
0.2318	3.62979
0.2316	3.62981
0.2314	3.62983
0.2312	3.6299
0.231	3.63006
0.2308	3.63023
0.2306	3.63025
0.2304	3.63046
0.2302	3.63068
0.23	3.63079
0.2298	3.63105
0.2296	3.63122
0.2294	3.63141
0.2292	3.63169
0.229	3.63179
0.2288	3.63186
0.2286	3.63186
0.2284	3.63205
0.2282	3.63214
0.228	3.63233
0.2278	3.63234
0.2276	3.63236
0.2274	3.63262
0.2272	3.63264
0.227	3.6327
0.2268	3.63295
0.2266	3.63296
0.2264	3.6331
0.2262	3.63317
0.226	3.63321
0.2258	3.63367
0.2256	3.63372
0.2254	3.63385
0.2252	3.63386
0.225	3.63405
0.2248	3.63415
0.2246	3.63424
0.2244	3.63427
0.2242	3.63446
0.224	3.63483
0.2238	3.63511
0.2236	3.63519
0.2234	3.63531
0.2232	3.63533
0.223	3.63597
0.2228	3.63617
0.2226	3.63621
0.2224	3.6363
0.2222	3.63641
0.222	3.63645
0.2218	3.63645
0.2216	3.63645
0.2214	3.63651
0.2212	3.63664
0.221	3.63666
0.2208	3.63668
0.2206	3.6367
0.2204	3.63689
0.2202	3.6369
0.22	3.63725
0.2198	3.63729
0.2196	3.63747
0.2194	3.63773
0.2192	3.63799
0.219	3.638
0.2188	3.63805
0.2186	3.63816
0.2184	3.63833
0.2182	3.63835
0.218	3.6384
0.2178	3.63861
0.2176	3.63867
0.2174	3.6387
0.2172	3.63885
0.217	3.63914
0.2168	3.63921
0.2166	3.63944
0.2164	3.63982
0.2162	3.63998
0.216	3.64025
0.2158	3.64026
0.2156	3.64046
0.2154	3.64094
0.2152	3.64111
0.215	3.6414
0.2148	3.64154
0.2146	3.64154
0.2144	3.64166
0.2142	3.64194
0.214	3.64216
0.2138	3.64256
0.2136	3.64299
0.2134	3.64305
0.2132	3.64307
0.213	3.64317
0.2128	3.64331
0.2126	3.64422
0.2124	3.6445
0.2122	3.64451
0.212	3.64511
0.2118	3.64537
0.2116	3.6456
0.2114	3.64575
0.2112	3.64592
0.211	3.64602
0.2108	3.64622
0.2106	3.64637
0.2104	3.64638
0.2102	3.64643
0.21	3.6465
0.2098	3.64663
0.2096	3.64665
0.2094	3.64693
0.2092	3.64725
0.209	3.64758
0.2088	3.64788
0.2086	3.64798
0.2084	3.6481
0.2082	3.64909
0.208	3.64941
0.2078	3.64941
0.2076	3.64968
0.2074	3.64999
0.2072	3.64999
0.207	3.65012
0.2068	3.65016
0.2066	3.6503
0.2064	3.65038
0.2062	3.65044
0.206	3.65058
0.2058	3.65073
0.2056	3.65103
0.2054	3.65105
0.2052	3.6512
0.205	3.65125
0.2048	3.65158
0.2046	3.65164
0.2044	3.65176
0.2042	3.65178
0.204	3.65181
0.2038	3.65196
0.2036	3.65206
0.2034	3.6521
0.2032	3.65212
0.203	3.65222
0.2028	3.65252
0.2026	3.65276
0.2024	3.65291
0.2022	3.65294
0.202	3.653
0.2018	3.65318
0.2016	3.65321
0.2014	3.65346
0.2012	3.65359
0.201	3.65367
0.2008	3.65403
0.2006	3.65437
0.2004	3.6545
0.2002	3.65451
0.2	3.65459
0.1998	3.65465
0.1996	3.65554
0.1994	3.65567
0.1992	3.6558
0.199	3.656
0.1988	3.65602
0.1986	3.65622
0.1984	3.65623
0.1982	3.65625
0.198	3.65646
0.1978	3.6568
0.1976	3.65693
0.1974	3.65701
0.1972	3.65751
0.197	3.65764
0.1968	3.65809
0.1966	3.65818
0.1964	3.65832
0.1962	3.65845
0.196	3.65848
0.1958	3.65879
0.1956	3.65891
0.1954	3.65891
0.1952	3.65901
0.195	3.65923
0.1948	3.6595
0.1946	3.66034
0.1944	3.66034
0.1942	3.66046
0.194	3.6605
0.1938	3.66059
0.1936	3.66059
0.1934	3.66077
0.1932	3.66089
0.193	3.66093
0.1928	3.66099
0.1926	3.66102
0.1924	3.66109
0.1922	3.6611
0.192	3.66154
0.1918	3.66169
0.1916	3.66195
0.1914	3.6621
0.1912	3.66212
0.191	3.66229
0.1908	3.6624
0.1906	3.66249
0.1904	3.66271
0.1902	3.6633
0.19	3.66334
0.1898	3.66344
0.1896	3.66348
0.1894	3.66355
0.1892	3.66357
0.189	3.66423
0.1888	3.66429
0.1886	3.66433
0.1884	3.66454
0.1882	3.66495
0.188	3.66505
0.1878	3.6652
0.1876	3.66528
0.1874	3.66536
0.1872	3.66547
0.187	3.66551
0.1868	3.66577
0.1866	3.66596
0.1864	3.66599
0.1862	3.66624
0.186	3.66651
0.1858	3.66655
0.1856	3.66708
0.1854	3.66717
0.1852	3.66742
0.185	3.66782
0.1848	3.6679
0.1846	3.6681
0.1844	3.66859
0.1842	3.66872
0.184	3.66889
0.1838	3.66894
0.1836	3.66909
0.1834	3.66911
0.1832	3.66915
0.183	3.6696
0.1828	3.66968
0.1826	3.66975
0.1824	3.66978
0.1822	3.66995
0.182	3.67003
0.1818	3.67008
0.1816	3.67085
0.1814	3.67106
0.1812	3.67108
0.181	3.6712
0.1808	3.67123
0.1806	3.67157
0.1804	3.6718
0.1802	3.67185
0.18	3.67192
0.1798	3.672
0.1796	3.67214
0.1794	3.67223
0.1792	3.67224
0.179	3.67235
0.1788	3.67241
0.1786	3.67263
0.1784	3.67267
0.1782	3.67286
0.178	3.67293
0.1778	3.67302
0.1776	3.67304
0.1774	3.6731
0.1772	3.67316
0.177	3.67319
0.1768	3.67354
0.1766	3.67384
0.1764	3.67389
0.1762	3.67391
0.176	3.67394
0.1758	3.67424
0.1756	3.67438
0.1754	3.67438
0.1752	3.67444
0.175	3.67455
0.1748	3.67458
0.1746	3.67462
0.1744	3.67465
0.1742	3.67491
0.174	3.67494
0.1738	3.67499
0.1736	3.67506
0.1734	3.67532
0.1732	3.67555
0.173	3.6756
0.1728	3.67578
0.1726	3.67583
0.1724	3.67589
0.1722	3.67601
0.172	3.67606
0.1718	3.67651
0.1716	3.67658
0.1714	3.67658
0.1712	3.67699
0.171	3.67707
0.1708	3.67713
0.1706	3.67729
0.1704	3.67739
0.1702	3.67783
0.17	3.67796
0.1698	3.67842
0.1696	3.6785
0.1694	3.67856
0.1692	3.6786
0.169	3.67869
0.1688	3.67884
0.1686	3.67887
0.1684	3.67902
0.1682	3.67913
0.168	3.67929
0.1678	3.67956
0.1676	3.67962
0.1674	3.68003
0.1672	3.68011
0.167	3.6808
0.1668	3.6808
0.1666	3.68082
0.1664	3.68098
0.1662	3.68098
0.166	3.68143
0.1658	3.68161
0.1656	3.68167
0.1654	3.68186
0.1652	3.6821
0.165	3.6822
0.1648	3.68223
0.1646	3.68241
0.1644	3.68245
0.1642	3.68251
0.164	3.68276
0.1638	3.68277
0.1636	3.6828
0.1634	3.6832
0.1632	3.68361
0.163	3.68362
0.1628	3.68366
0.1626	3.68389
0.1624	3.68402
0.1622	3.68438
0.162	3.68443
0.1618	3.68448
0.1616	3.68471
0.1614	3.68531
0.1612	3.68543
0.161	3.68566
0.1608	3.68573
0.1606	3.68578
0.1604	3.68582
0.1602	3.68583
0.16	3.68593
0.1598	3.68627
0.1596	3.68631
0.1594	3.68651
0.1592	3.68664
0.159	3.68677
0.1588	3.68684
0.1586	3.68687
0.1584	3.68732
0.1582	3.68743
0.158	3.68789
0.1578	3.68816
0.1576	3.68836
0.1574	3.68846
0.1572	3.68858
0.157	3.68881
0.1568	3.68897
0.1566	3.68898
0.1564	3.68905
0.1562	3.68914
0.156	3.68922
0.1558	3.68938
0.1556	3.68962
0.1554	3.69021
0.1552	3.69022
0.155	3.69026
0.1548	3.69027
0.1546	3.69035
0.1544	3.69057
0.1542	3.69068
0.154	3.69126
0.1538	3.6915
0.1536	3.69159
0.1534	3.69163
0.1532	3.6917
0.153	3.69178
0.1528	3.69217
0.1526	3.69222
0.1524	3.69227
0.1522	3.69229
0.152	3.69239
0.1518	3.69242
0.1516	3.69251
0.1514	3.69253
0.1512	3.69264
0.151	3.69267
0.1508	3.69283
0.1506	3.69315
0.1504	3.69369
0.1502	3.69418
0.15	3.69438
0.1498	3.69441
0.1496	3.69446
0.1494	3.69447
0.1492	3.69451
0.149	3.69463
0.1488	3.69466
0.1486	3.69466
0.1484	3.69473
0.1482	3.69508
0.148	3.69528
0.1478	3.69529
0.1476	3.69533
0.1474	3.69559
0.1472	3.69574
0.147	3.69629
0.1468	3.69672
0.1466	3.69681
0.1464	3.697
0.1462	3.69707
0.146	3.6972
0.1458	3.69722
0.1456	3.69775
0.1454	3.69784
0.1452	3.69795
0.145	3.69804
0.1448	3.69822
0.1446	3.69826
0.1444	3.69834
0.1442	3.69846
0.144	3.69873
0.1438	3.69891
0.1436	3.69899
0.1434	3.69985
0.1432	3.7002
0.143	3.7005
0.1428	3.70072
0.1426	3.70089
0.1424	3.70089
0.1422	3.70091
0.142	3.70091
0.1418	3.701
0.1416	3.701
0.1414	3.70191
0.1412	3.70202
0.141	3.70206
0.1408	3.70216
0.1406	3.70232
0.1404	3.70241
0.1402	3.70265
0.14	3.70282
0.1398	3.70325
0.1396	3.70348
0.1394	3.70402
0.1392	3.70411
0.139	3.70413
0.1388	3.70434
0.1386	3.70441
0.1384	3.70474
0.1382	3.70521
0.138	3.70523
0.1378	3.70524
0.1376	3.7054
0.1374	3.7055
0.1372	3.70631
0.137	3.70648
0.1368	3.70649
0.1366	3.70677
0.1364	3.70684
0.1362	3.7071
0.136	3.7084
0.1358	3.70842
0.1356	3.70868
0.1354	3.7087
0.1352	3.70907
0.135	3.70922
0.1348	3.70938
0.1346	3.7095
0.1344	3.7099
0.1342	3.71008
0.134	3.71008
0.1338	3.71033
0.1336	3.7105
0.1334	3.71091
0.1332	3.71101
0.133	3.71118
0.1328	3.71125
0.1326	3.71134
0.1324	3.71146
0.1322	3.71147
0.132	3.71147
0.1318	3.71158
0.1316	3.71188
0.1314	3.71213
0.1312	3.7126
0.131	3.71317
0.1308	3.71344
0.1306	3.71345
0.1304	3.71362
0.1302	3.71364
0.13	3.7139
0.1298	3.71394
0.1296	3.71399
0.1294	3.71432
0.1292	3.71434
0.129	3.71464
0.1288	3.71481
0.1286	3.71493
0.1284	3.71512
0.1282	3.71514
0.128	3.71531
0.1278	3.71532
0.1276	3.71555
0.1274	3.71687
0.1272	3.71693
0.127	3.71727
0.1268	3.71732
0.1266	3.71742
0.1264	3.71745
0.1262	3.71806
0.126	3.71815
0.1258	3.71825
0.1256	3.71827
0.1254	3.71885
0.1252	3.71903
0.125	3.71905
0.1248	3.71906
0.1246	3.71924
0.1244	3.71935
0.1242	3.71952
0.124	3.71982
0.1238	3.72006
0.1236	3.72013
0.1234	3.72029
0.1232	3.72098
0.123	3.7212
0.1228	3.72138
0.1226	3.72148
0.1224	3.72148
0.1222	3.72161
0.122	3.72174
0.1218	3.72181
0.1216	3.72186
0.1214	3.72247
0.1212	3.72248
0.121	3.72254
0.1208	3.72274
0.1206	3.72285
0.1204	3.72336
0.1202	3.72343
0.12	3.72362
0.1198	3.72368
0.1196	3.72372
0.1194	3.72381
0.1192	3.72383
0.119	3.72396
0.1188	3.72397
0.1186	3.72397
0.1184	3.72406
0.1182	3.72418
0.118	3.72427
0.1178	3.72451
0.1176	3.72456
0.1174	3.72463
0.1172	3.72474
0.117	3.72484
0.1168	3.7252
0.1166	3.72548
0.1164	3.7255
0.1162	3.72559
0.116	3.72576
0.1158	3.72578
0.1156	3.72593
0.1154	3.72607
0.1152	3.72625
0.115	3.72642
0.1148	3.72689
0.1146	3.72697
0.1144	3.72742
0.1142	3.72754
0.114	3.72801
0.1138	3.72818
0.1136	3.72822
0.1134	3.72842
0.1132	3.72846
0.113	3.72863
0.1128	3.72869
0.1126	3.72889
0.1124	3.72895
0.1122	3.72908
0.112	3.72927
0.1118	3.72958
0.1116	3.72959
0.1114	3.73033
0.1112	3.73042
0.111	3.73058
0.1108	3.7307
0.1106	3.731
0.1104	3.73105
0.1102	3.73111
0.11	3.7315
0.1098	3.7317
0.1096	3.73186
0.1094	3.73191
0.1092	3.73193
0.109	3.73217
0.1088	3.73226
0.1086	3.73243
0.1084	3.73262
0.1082	3.73298
0.108	3.73299
0.1078	3.73311
0.1076	3.73319
0.1074	3.73338
0.1072	3.73393
0.107	3.73457
0.1068	3.73469
0.1066	3.73471
0.1064	3.73475
0.1062	3.73499
0.106	3.73515
0.1058	3.73557
0.1056	3.73558
0.1054	3.73562
0.1052	3.73602
0.105	3.73661
0.1048	3.73665
0.1046	3.73682
0.1044	3.73692
0.1042	3.73711
0.104	3.73722
0.1038	3.73729
0.1036	3.73782
0.1034	3.73785
0.1032	3.73787
0.103	3.73795
0.1028	3.73798
0.1026	3.73858
0.1024	3.73867
0.1022	3.73877
0.102	3.73881
0.1018	3.73894
0.1016	3.73899
0.1014	3.73904
0.1012	3.7393
0.101	3.73956
0.1008	3.74012
0.1006	3.74059
0.1004	3.7412
0.1002	3.74128
0.1	3.7413
0.0998	3.74134
0.0996	3.74156
0.0994	3.74171
0.0992	3.74175
0.099	3.74222
0.0988	3.7425
0.0986	3.74283
0.0984	3.74284
0.0982	3.74297
0.098	3.74299
0.0978	3.74306
0.0976	3.7435
0.0974	3.74366
0.0972	3.74372
0.097	3.74416
0.0968	3.7443
0.0966	3.74431
0.0964	3.74438
0.0962	3.74459
0.096	3.74481
0.0958	3.74486
0.0956	3.7452
0.0954	3.74521
0.0952	3.74584
0.095	3.74587
0.0948	3.74672
0.0946	3.74678
0.0944	3.74687
0.0942	3.74687
0.094	3.74718
0.0938	3.74723
0.0936	3.74745
0.0934	3.74761
0.0932	3.74819
0.093	3.74832
0.0928	3.74835
0.0926	3.74845
0.0924	3.74993
0.0922	3.74997
0.092	3.75001
0.0918	3.7501
0.0916	3.75106
0.0914	3.75127
0.0912	3.75127
0.091	3.75132
0.0908	3.75172
0.0906	3.75196
0.0904	3.75282
0.0902	3.75301
0.09	3.75404
0.0898	3.75406
0.0896	3.75456
0.0894	3.75492
0.0892	3.75499
0.089	3.75526
0.0888	3.75543
0.0886	3.75563
0.0884	3.75569
0.0882	3.75589
0.088	3.75646
0.0878	3.75659
0.0876	3.75663
0.0874	3.75706
0.0872	3.75749
0.087	3.75822
0.0868	3.75829
0.0866	3.75841
0.0864	3.75842
0.0862	3.75868
0.086	3.75876
0.0858	3.75878
0.0856	3.75924
0.0854	3.75931
0.0852	3.75959
0.085	3.75972
0.0848	3.75975
0.0846	3.76004
0.0844	3.76014
0.0842	3.76031
0.084	3.76042
0.0838	3.76043
0.0836	3.76046
0.0834	3.76053
0.0832	3.76054
0.083	3.7608
0.0828	3.76094
0.0826	3.7611
0.0824	3.76137
0.0822	3.76161
0.082	3.76169
0.0818	3.76177
0.0816	3.7619
0.0814	3.76198
0.0812	3.76236
0.081	3.76237
0.0808	3.76252
0.0806	3.76286
0.0804	3.76291
0.0802	3.76298
0.08	3.76328
0.0798	3.76342
0.0796	3.76354
0.0794	3.76361
0.0792	3.76364
0.079	3.76369
0.0788	3.76376
0.0786	3.76387
0.0784	3.76419
0.0782	3.76432
0.078	3.7647
0.0778	3.76475
0.0776	3.76512
0.0774	3.76545
0.0772	3.76592
0.077	3.76635
0.0768	3.76651
0.0766	3.76656
0.0764	3.76674
0.0762	3.767
0.076	3.76773
0.0758	3.76791
0.0756	3.76819
0.0754	3.76838
0.0752	3.76844
0.075	3.76846
0.0748	3.76931
0.0746	3.76999
0.0744	3.77003
0.0742	3.77033
0.074	3.77046
0.0738	3.77087
0.0736	3.77102
0.0734	3.77112
0.0732	3.77119
0.073	3.77129
0.0728	3.77156
0.0726	3.77186
0.0724	3.77187
0.0722	3.77245
0.072	3.77249
0.0718	3.7725
0.0716	3.77316
0.0714	3.77341
0.0712	3.77352
0.071	3.77372
0.0708	3.77379
0.0706	3.7739
0.0704	3.77429
0.0702	3.77451
0.07	3.77462
0.0698	3.77494
0.0696	3.77565
0.0694	3.77602
0.0692	3.77624
0.069	3.7764
0.0688	3.77677
0.0686	3.77695
0.0684	3.77706
0.0682	3.77708
0.068	3.77712
0.0678	3.77718
0.0676	3.77732
0.0674	3.778
0.0672	3.77813
0.067	3.7785
0.0668	3.77851
0.0666	3.77873
0.0664	3.77893
0.0662	3.77901
0.066	3.77909
0.0658	3.77912
0.0656	3.77933
0.0654	3.77945
0.0652	3.78034
0.065	3.78055
0.0648	3.7808
0.0646	3.78081
0.0644	3.78134
0.0642	3.78134
0.064	3.78149
0.0638	3.78161
0.0636	3.78177
0.0634	3.78179
0.0632	3.78185
0.063	3.78213
0.0628	3.78309
0.0626	3.78318
0.0624	3.78341
0.0622	3.78384
0.062	3.7839
0.0618	3.78398
0.0616	3.78403
0.0614	3.78411
0.0612	3.78426
0.061	3.78452
0.0608	3.78506
0.0606	3.78512
0.0604	3.7853
0.0602	3.78538
0.06	3.78558
0.0598	3.78562
0.0596	3.78591
0.0594	3.78647
0.0592	3.78656
0.059	3.78681
0.0588	3.78689
0.0586	3.78706
0.0584	3.78717
0.0582	3.78718
0.058	3.78784
0.0578	3.78824
0.0576	3.78863
0.0574	3.78918
0.0572	3.78926
0.057	3.78938
0.0568	3.78938
0.0566	3.7894
0.0564	3.7895
0.0562	3.79004
0.056	3.79028
0.0558	3.79109
0.0556	3.7912
0.0554	3.79133
0.0552	3.79136
0.055	3.7918
0.0548	3.79197
0.0546	3.79216
0.0544	3.7924
0.0542	3.79253
0.054	3.79316
0.0538	3.79343
0.0536	3.79382
0.0534	3.79383
0.0532	3.79386
0.053	3.79388
0.0528	3.79404
0.0526	3.79484
0.0524	3.79504
0.0522	3.7957
0.052	3.79587
0.0518	3.79624
0.0516	3.79629
0.0514	3.79633
0.0512	3.79658
0.051	3.79712
0.0508	3.79715
0.0506	3.7976
0.0504	3.79792
0.0502	3.79802
0.05	3.79837
0.0498	3.7984
0.0496	3.79845
0.0494	3.79865
0.0492	3.79885
0.049	3.79916
0.0488	3.79919
0.0486	3.79924
0.0484	3.79952
0.0482	3.80114
0.048	3.80133
0.0478	3.80207
0.0476	3.80248
0.0474	3.80314
0.0472	3.80326
0.047	3.80348
0.0468	3.80389
0.0466	3.804
0.0464	3.80423
0.0462	3.80427
0.046	3.80496
0.0458	3.80516
0.0456	3.80534
0.0454	3.806
0.0452	3.80622
0.045	3.80661
0.0448	3.80671
0.0446	3.80672
0.0444	3.80675
0.0442	3.80684
0.044	3.80684
0.0438	3.80732
0.0436	3.80735
0.0434	3.80785
0.0432	3.80786
0.043	3.80819
0.0428	3.80827
0.0426	3.80828
0.0424	3.80838
0.0422	3.80843
0.042	3.80846
0.0418	3.80854
0.0416	3.8088
0.0414	3.80881
0.0412	3.8089
0.041	3.80925
0.0408	3.81
0.0406	3.81001
0.0404	3.81033
0.0402	3.81035
0.04	3.81095
0.0398	3.81139
0.0396	3.81158
0.0394	3.81163
0.0392	3.81179
0.039	3.81189
0.0388	3.81201
0.0386	3.81212
0.0384	3.81214
0.0382	3.81221
0.038	3.81227
0.0378	3.81261
0.0376	3.81299
0.0374	3.81299
0.0372	3.81321
0.037	3.81345
0.0368	3.81354
0.0366	3.81361
0.0364	3.81431
0.0362	3.81485
0.036	3.81488
0.0358	3.81535
0.0356	3.81538
0.0354	3.8161
0.0352	3.8166
0.035	3.81747
0.0348	3.81786
0.0346	3.8182
0.0344	3.81844
0.0342	3.81894
0.034	3.81924
0.0338	3.81925
0.0336	3.81929
0.0334	3.81939
0.0332	3.81946
0.033	3.82004
0.0328	3.82066
0.0326	3.82078
0.0324	3.82106
0.0322	3.8215
0.032	3.8218
0.0318	3.82372
0.0316	3.82384
0.0314	3.82407
0.0312	3.82436
0.031	3.82466
0.0308	3.82503
0.0306	3.82544
0.0304	3.82547
0.0302	3.82633
0.03	3.8264
0.0298	3.8268
0.0296	3.82705
0.0294	3.8273
0.0292	3.82732
0.029	3.82758
0.0288	3.82814
0.0286	3.82842
0.0284	3.82843
0.0282	3.82975
0.028	3.82998
0.0278	3.83001
0.0276	3.83013
0.0274	3.83046
0.0272	3.83048
0.027	3.83049
0.0268	3.83051
0.0266	3.83084
0.0264	3.83105
0.0262	3.83171
0.026	3.83172
0.0258	3.83187
0.0256	3.8322
0.0254	3.83261
0.0252	3.8328
0.025	3.83297
0.0248	3.83309
0.0246	3.83337
0.0244	3.83352
0.0242	3.83375
0.024	3.83383
0.0238	3.83397
0.0236	3.83437
0.0234	3.83501
0.0232	3.8356
0.023	3.83562
0.0228	3.83562
0.0226	3.83579
0.0224	3.83604
0.0222	3.83612
0.022	3.83651
0.0218	3.83667
0.0216	3.83702
0.0214	3.83707
0.0212	3.83722
0.021	3.8374
0.0208	3.83745
0.0206	3.83769
0.0204	3.8381
0.0202	3.83817
0.02	3.83841
0.0198	3.83883
0.0196	3.83936
0.0194	3.83976
0.0192	3.84007
0.019	3.84013
0.0188	3.84057
0.0186	3.84064
0.0184	3.8408
0.0182	3.84166
0.018	3.84184
0.0178	3.84199
0.0176	3.84273
0.0174	3.84279
0.0172	3.84289
0.017	3.84314
0.0168	3.84323
0.0166	3.84334
0.0164	3.84359
0.0162	3.84469
0.016	3.84524
0.0158	3.84546
0.0156	3.84561
0.0154	3.84595
0.0152	3.84598
0.015	3.84619
0.0148	3.84643
0.0146	3.84689
0.0144	3.84695
0.0142	3.84802
0.014	3.8483
0.0138	3.84836
0.0136	3.84844
0.0134	3.84871
0.0132	3.8488
0.013	3.85012
0.0128	3.8503
0.0126	3.8508
0.0124	3.85094
0.0122	3.85128
0.012	3.85208
0.0118	3.85213
0.0116	3.85239
0.0114	3.85245
0.0112	3.85268
0.011	3.85286
0.0108	3.85299
0.0106	3.85327
0.0104	3.85402
0.0102	3.85426
0.01	3.85432
0.0098	3.8544
0.0096	3.85449
0.0094	3.85493
0.0092	3.85495
0.009	3.85504
0.0088	3.85508
0.0086	3.85532
0.0084	3.85562
0.0082	3.85569
0.008	3.85629
0.0078	3.85637
0.0076	3.85641
0.0074	3.85642
0.0072	3.85649
0.007	3.85749
0.0068	3.85785
0.0066	3.85823
0.0064	3.85871
0.0062	3.85889
0.006	3.85908
0.0058	3.85929
0.0056	3.85929
0.0054	3.85935
0.0052	3.85943
0.005	3.85945
0.0048	3.85969
0.0046	3.85976
0.0044	3.85995
0.0042	3.86022
0.004	3.86062
0.0038	3.86181
0.0036	3.86185
0.0034	3.86187
0.0032	3.86344
0.003	3.86352
0.0028	3.86384
0.0026	3.86402
0.0024	3.86416
0.0022	3.86472
0.002	3.86484
0.0018	3.86485
0.0016	3.86503
0.0014	3.86531
0.0012	3.86551
0.001	3.86574
0.0008	3.866
0.0006	3.86667
0.0004	3.86681
0.0002	3.86735


==> B128_q2_rd25.txt <==
prob    papr_25
1       2.27021
0.999	2.29392
0.998	2.30583
0.997	2.31398
0.996	2.31727
0.995	2.32262
0.994	2.32394
0.993	2.34154
0.992	2.36121
0.991	2.3668
0.99	2.36998
0.989	2.37703
0.988	2.38077
0.987	2.38238
0.986	2.38336
0.985	2.38659
0.984	2.38948
0.983	2.39108
0.982	2.39451
0.981	2.39825
0.98	2.4005
0.979	2.40123
0.978	2.40295
0.977	2.40414
0.976	2.41047
0.975	2.41368
0.974	2.42425
0.973	2.43033
0.972	2.43389
0.971	2.43478
0.97	2.43856
0.969	2.43894
0.968	2.44017
0.967	2.44131
0.966	2.44391
0.965	2.44504
0.964	2.44592
0.963	2.4463
0.962	2.4472
0.961	2.44776
0.96	2.44949
0.959	2.45032
0.958	2.4509
0.957	2.45456
0.956	2.45477
0.955	2.456
0.954	2.45762
0.953	2.45952
0.952	2.46013
0.951	2.46038
0.95	2.46111
0.949	2.46189
0.948	2.46275
0.947	2.46429
0.946	2.46463
0.945	2.46471
0.944	2.46472
0.943	2.46539
0.942	2.46709
0.941	2.46802
0.94	2.46994
0.939	2.47319
0.938	2.4739
0.937	2.47447
0.936	2.47581
0.935	2.47641
0.934	2.47679
0.933	2.47739
0.932	2.47884
0.931	2.4789
0.93	2.47913
0.929	2.47971
0.928	2.48236
0.927	2.4839
0.926	2.48445
0.925	2.48482
0.924	2.48508
0.923	2.48581
0.922	2.48875
0.921	2.48913
0.92	2.48927
0.919	2.48988
0.918	2.49012
0.917	2.4916
0.916	2.49174
0.915	2.49312
0.914	2.49396
0.913	2.49486
0.912	2.49645
0.911	2.49797
0.91	2.49882
0.909	2.4992
0.908	2.49926
0.907	2.49986
0.906	2.49996
0.905	2.50117
0.904	2.50181
0.903	2.5023
0.902	2.50369
0.901	2.50522
0.9	2.50683
0.899	2.50744
0.898	2.51057
0.897	2.51155
0.896	2.51156
0.895	2.51209
0.894	2.51334
0.893	2.51406
0.892	2.51423
0.891	2.51462
0.89	2.51476
0.889	2.51594
0.888	2.51631
0.887	2.51645
0.886	2.51764
0.885	2.51788
0.884	2.51815
0.883	2.51828
0.882	2.51833
0.881	2.51837
0.88	2.51839
0.879	2.51858
0.878	2.51869
0.877	2.51887
0.876	2.51922
0.875	2.51939
0.874	2.52165
0.873	2.52171
0.872	2.52294
0.871	2.52307
0.87	2.52356
0.869	2.52477
0.868	2.52556
0.867	2.527
0.866	2.52743
0.865	2.52757
0.864	2.52816
0.863	2.52897
0.862	2.52928
0.861	2.53003
0.86	2.53031
0.859	2.53053
0.858	2.53063
0.857	2.53076
0.856	2.53092
0.855	2.53094
0.854	2.53102
0.853	2.53104
0.852	2.53168
0.851	2.53182
0.85	2.53234
0.849	2.53301
0.848	2.5342
0.847	2.53436
0.846	2.53479
0.845	2.53556
0.844	2.53601
0.843	2.53623
0.842	2.53633
0.841	2.53645
0.84	2.53664
0.839	2.53666
0.838	2.53706
0.837	2.53728
0.836	2.5388
0.835	2.54043
0.834	2.54046
0.833	2.54068
0.832	2.54098
0.831	2.54107
0.83	2.54127
0.829	2.54177
0.828	2.54181
0.827	2.54255
0.826	2.54287
0.825	2.54443
0.824	2.54483
0.823	2.54588
0.822	2.54616
0.821	2.54693
0.82	2.54714
0.819	2.5472
0.818	2.54914
0.817	2.5494
0.816	2.54962
0.815	2.55017
0.814	2.55034
0.813	2.55044
0.812	2.55219
0.811	2.55393
0.81	2.5543
0.809	2.55461
0.808	2.55485
0.807	2.55498
0.806	2.55501
0.805	2.55521
0.804	2.5553
0.803	2.55554
0.802	2.55562
0.801	2.55616
0.8	2.55648
0.799	2.55694
0.798	2.5591
0.797	2.55911
0.796	2.55918
0.795	2.55947
0.794	2.55964
0.793	2.55985
0.792	2.56049
0.791	2.56055
0.79	2.5612
0.789	2.56149
0.788	2.56177
0.787	2.56307
0.786	2.5632
0.785	2.56344
0.784	2.56352
0.783	2.56372
0.782	2.56402
0.781	2.56432
0.78	2.56484
0.779	2.56587
0.778	2.566
0.777	2.56602
0.776	2.56666
0.775	2.56712
0.774	2.56892
0.773	2.56936
0.772	2.56966
0.771	2.57091
0.77	2.57109
0.769	2.57112
0.768	2.5723
0.767	2.57239
0.766	2.57285
0.765	2.57302
0.764	2.57386
0.763	2.57427
0.762	2.57476
0.761	2.57563
0.76	2.57569
0.759	2.57598
0.758	2.57798
0.757	2.57809
0.756	2.57881
0.755	2.57952
0.754	2.58003
0.753	2.58032
0.752	2.58098
0.751	2.58102
0.75	2.58103
0.749	2.58112
0.748	2.5814
0.747	2.58173
0.746	2.58307
0.745	2.58334
0.744	2.58351
0.743	2.58357
0.742	2.58366
0.741	2.58445
0.74	2.58467
0.739	2.58524
0.738	2.58541
0.737	2.58551
0.736	2.58569
0.735	2.58843
0.734	2.58847
0.733	2.58882
0.732	2.58986
0.731	2.59003
0.73	2.59033
0.729	2.59059
0.728	2.5906
0.727	2.59061
0.726	2.59062
0.725	2.59103
0.724	2.59106
0.723	2.59219
0.722	2.59229
0.721	2.59229
0.72	2.59263
0.719	2.59326
0.718	2.5935
0.717	2.59356
0.716	2.59377
0.715	2.594
0.714	2.59426
0.713	2.59437
0.712	2.59556
0.711	2.59569
0.71	2.59571
0.709	2.59575
0.708	2.59609
0.707	2.59638
0.706	2.59719
0.705	2.59719
0.704	2.59784
0.703	2.59827
0.702	2.59834
0.701	2.59956
0.7	2.59961
0.699	2.5997
0.698	2.60004
0.697	2.60012
0.696	2.60014
0.695	2.60032
0.694	2.6011
0.693	2.60183
0.692	2.60218
0.691	2.60225
0.69	2.60242
0.689	2.60283
0.688	2.60303
0.687	2.60325
0.686	2.60443
0.685	2.60463
0.684	2.60568
0.683	2.6057
0.682	2.6079
0.681	2.60807
0.68	2.60835
0.679	2.60937
0.678	2.6094
0.677	2.60955
0.676	2.61013
0.675	2.6107
0.674	2.61133
0.673	2.61142
0.672	2.61197
0.671	2.61206
0.67	2.61258
0.669	2.61279
0.668	2.61316
0.667	2.61339
0.666	2.6135
0.665	2.61377
0.664	2.61383
0.663	2.61396
0.662	2.61408
0.661	2.61438
0.66	2.61457
0.659	2.61558
0.658	2.61614
0.657	2.61656
0.656	2.61676
0.655	2.61722
0.654	2.61744
0.653	2.61775
0.652	2.61837
0.651	2.61915
0.65	2.61921
0.649	2.62009
0.648	2.62055
0.647	2.62059
0.646	2.62098
0.645	2.62134
0.644	2.62177
0.643	2.62203
0.642	2.62234
0.641	2.62247
0.64	2.62293
0.639	2.62317
0.638	2.62546
0.637	2.62623
0.636	2.62637
0.635	2.62656
0.634	2.62731
0.633	2.62791
0.632	2.62865
0.631	2.62878
0.63	2.62881
0.629	2.629
0.628	2.62928
0.627	2.6293
0.626	2.62966
0.625	2.63047
0.624	2.63097
0.623	2.631
0.622	2.6314
0.621	2.63227
0.62	2.63319
0.619	2.63324
0.618	2.63329
0.617	2.63371
0.616	2.63372
0.615	2.63385
0.614	2.63403
0.613	2.63422
0.612	2.63437
0.611	2.63454
0.61	2.63463
0.609	2.6349
0.608	2.63519
0.607	2.63519
0.606	2.63519
0.605	2.63528
0.604	2.63568
0.603	2.63744
0.602	2.63745
0.601	2.63768
0.6	2.63773
0.599	2.63803
0.598	2.6391
0.597	2.63916
0.596	2.63935
0.595	2.6417
0.594	2.64195
0.593	2.64252
0.592	2.64259
0.591	2.64289
0.59	2.64289
0.589	2.64331
0.588	2.64384
0.587	2.64402
0.586	2.6441
0.585	2.64417
0.584	2.6442
0.583	2.64559
0.582	2.64635
0.581	2.64722
0.58	2.64727
0.579	2.6474
0.578	2.64769
0.577	2.64778
0.576	2.64793
0.575	2.64795
0.574	2.64809
0.573	2.64811
0.572	2.64817
0.571	2.64919
0.57	2.65041
0.569	2.65103
0.568	2.65116
0.567	2.65139
0.566	2.65217
0.565	2.65235
0.564	2.65276
0.563	2.65303
0.562	2.65306
0.561	2.6532
0.56	2.65411
0.559	2.65417
0.558	2.65461
0.557	2.65468
0.556	2.65504
0.555	2.6551
0.554	2.65653
0.553	2.65687
0.552	2.65701
0.551	2.65729
0.55	2.65737
0.549	2.65774
0.548	2.6587
0.547	2.65887
0.546	2.65956
0.545	2.65965
0.544	2.66022
0.543	2.66031
0.542	2.66071
0.541	2.66138
0.54	2.66189
0.539	2.66254
0.538	2.66277
0.537	2.66328
0.536	2.66338
0.535	2.66388
0.534	2.66461
0.533	2.66482
0.532	2.66577
0.531	2.66705
0.53	2.66717
0.529	2.6679
0.528	2.66793
0.527	2.66798
0.526	2.66895
0.525	2.66896
0.524	2.66918
0.523	2.66951
0.522	2.6696
0.521	2.66965
0.52	2.66972
0.519	2.67015
0.518	2.67031
0.517	2.67072
0.516	2.67108
0.515	2.67114
0.514	2.67128
0.513	2.67161
0.512	2.67213
0.511	2.67259
0.51	2.67288
0.509	2.67357
0.508	2.67412
0.507	2.67468
0.506	2.6748
0.505	2.6748
0.504	2.67559
0.503	2.67564
0.502	2.67566
0.501	2.67641
0.5	2.67659
0.499	2.67676
0.498	2.67719
0.497	2.6776
0.496	2.67771
0.495	2.67778
0.494	2.67838
0.493	2.67941
0.492	2.67997
0.491	2.68019
0.49	2.68023
0.489	2.68025
0.488	2.68025
0.487	2.68124
0.486	2.68141
0.485	2.68148
0.484	2.68212
0.483	2.68231
0.482	2.68265
0.481	2.68357
0.48	2.68408
0.479	2.68473
0.478	2.68501
0.477	2.68502
0.476	2.6856
0.475	2.68595
0.474	2.68611
0.473	2.68645
0.472	2.6872
0.471	2.68746
0.47	2.68799
0.469	2.68827
0.468	2.68837
0.467	2.68866
0.466	2.68961
0.465	2.68982
0.464	2.68983
0.463	2.69017
0.462	2.69123
0.461	2.69129
0.46	2.6913
0.459	2.6921
0.458	2.69248
0.457	2.69267
0.456	2.69271
0.455	2.69289
0.454	2.69382
0.453	2.6944
0.452	2.69446
0.451	2.69449
0.45	2.69466
0.449	2.69466
0.448	2.6967
0.447	2.69686
0.446	2.69722
0.445	2.6981
0.444	2.69877
0.443	2.69966
0.442	2.7
0.441	2.70026
0.44	2.70048
0.439	2.70054
0.438	2.70115
0.437	2.70141
0.436	2.70178
0.435	2.70184
0.434	2.70186
0.433	2.70248
0.432	2.7027
0.431	2.70355
0.43	2.70369
0.429	2.70415
0.428	2.70433
0.427	2.70439
0.426	2.70452
0.425	2.70467
0.424	2.70518
0.423	2.70552
0.422	2.70569
0.421	2.7057
0.42	2.70596
0.419	2.70671
0.418	2.70697
0.417	2.70728
0.416	2.70741
0.415	2.70757
0.414	2.70899
0.413	2.70922
0.412	2.71071
0.411	2.71077
0.41	2.71114
0.409	2.71178
0.408	2.71202
0.407	2.71226
0.406	2.71236
0.405	2.71258
0.404	2.71272
0.403	2.71306
0.402	2.71343
0.401	2.71449
0.4	2.71467
0.399	2.71534
0.398	2.7156
0.397	2.71589
0.396	2.71595
0.395	2.71645
0.394	2.71656
0.393	2.71684
0.392	2.71712
0.391	2.7181
0.39	2.7183
0.389	2.71834
0.388	2.71899
0.387	2.71902
0.386	2.71918
0.385	2.71922
0.384	2.71922
0.383	2.71963
0.382	2.71969
0.381	2.71975
0.38	2.7198
0.379	2.71985
0.378	2.72039
0.377	2.72055
0.376	2.72056
0.375	2.72062
0.374	2.72071
0.373	2.72115
0.372	2.72144
0.371	2.72145
0.37	2.72151
0.369	2.72245
0.368	2.72328
0.367	2.72339
0.366	2.72417
0.365	2.72484
0.364	2.72492
0.363	2.72527
0.362	2.7258
0.361	2.72601
0.36	2.72611
0.359	2.72737
0.358	2.72748
0.357	2.72788
0.356	2.72826
0.355	2.72846
0.354	2.7285
0.353	2.72855
0.352	2.7301
0.351	2.73094
0.35	2.73103
0.349	2.73106
0.348	2.73147
0.347	2.73174
0.346	2.73188
0.345	2.73237
0.344	2.73269
0.343	2.73294
0.342	2.73341
0.341	2.73405
0.34	2.73418
0.339	2.73431
0.338	2.73616
0.337	2.73636
0.336	2.737
0.335	2.73738
0.334	2.7377
0.333	2.73787
0.332	2.73811
0.331	2.73916
0.33	2.73926
0.329	2.73967
0.328	2.74052
0.327	2.74123
0.326	2.74163
0.325	2.74288
0.324	2.74319
0.323	2.74327
0.322	2.74348
0.321	2.7448
0.32	2.74487
0.319	2.745
0.318	2.74555
0.317	2.74564
0.316	2.74601
0.315	2.74635
0.314	2.74725
0.313	2.74759
0.312	2.74768
0.311	2.74915
0.31	2.74938
0.309	2.75042
0.308	2.75044
0.307	2.75088
0.306	2.75095
0.305	2.75122
0.304	2.75144
0.303	2.75207
0.302	2.75236
0.301	2.75345
0.3	2.75347
0.299	2.75502
0.298	2.75506
0.297	2.75539
0.296	2.75642
0.295	2.75648
0.294	2.75704
0.293	2.75799
0.292	2.75885
0.291	2.75957
0.29	2.76064
0.289	2.76095
0.288	2.7612
0.287	2.76179
0.286	2.76214
0.285	2.76427
0.284	2.76542
0.283	2.76571
0.282	2.76667
0.281	2.76702
0.28	2.76703
0.279	2.76738
0.278	2.76845
0.277	2.76851
0.276	2.76872
0.275	2.76882
0.274	2.76952
0.273	2.76991
0.272	2.77006
0.271	2.77013
0.27	2.77041
0.269	2.77094
0.268	2.77102
0.267	2.77112
0.266	2.77151
0.265	2.77196
0.264	2.77223
0.263	2.77239
0.262	2.77252
0.261	2.77361
0.26	2.77395
0.259	2.77423
0.258	2.77543
0.257	2.77545
0.256	2.7758
0.255	2.7765
0.254	2.77721
0.253	2.77722
0.252	2.77805
0.251	2.77823
0.25	2.77891
0.249	2.779
0.248	2.77932
0.247	2.77963
0.246	2.77964
0.245	2.78006
0.244	2.78027
0.243	2.78081
0.242	2.78209
0.241	2.7821
0.24	2.78215
0.239	2.78266
0.238	2.78312
0.237	2.78315
0.236	2.78347
0.235	2.78353
0.234	2.78359
0.233	2.78452
0.232	2.78615
0.231	2.7869
0.23	2.78805
0.229	2.78843
0.228	2.78936
0.227	2.79065
0.226	2.79102
0.225	2.79109
0.224	2.79199
0.223	2.79465
0.222	2.79514
0.221	2.79537
0.22	2.79538
0.219	2.79593
0.218	2.79593
0.217	2.79594
0.216	2.79621
0.215	2.79643
0.214	2.79678
0.213	2.797
0.212	2.79719
0.211	2.7978
0.21	2.79796
0.209	2.79814
0.208	2.79913
0.207	2.7992
0.206	2.80026
0.205	2.80085
0.204	2.80261
0.203	2.80433
0.202	2.80449
0.201	2.80466
0.2	2.8049
0.199	2.80631
0.198	2.80639
0.197	2.80898
0.196	2.80934
0.195	2.81008
0.194	2.81038
0.193	2.81116
0.192	2.81155
0.191	2.81191
0.19	2.81213
0.189	2.81227
0.188	2.81234
0.187	2.8129
0.186	2.81294
0.185	2.81344
0.184	2.8144
0.183	2.81539
0.182	2.8174
0.181	2.81792
0.18	2.81889
0.179	2.81966
0.178	2.8197
0.177	2.82159
0.176	2.82335
0.175	2.82357
0.174	2.82396
0.173	2.824
0.172	2.82424
0.171	2.82487
0.17	2.82514
0.169	2.82579
0.168	2.82685
0.167	2.82693
0.166	2.82831
0.165	2.82844
0.164	2.82885
0.163	2.8294
0.162	2.8303
0.161	2.83031
0.16	2.83045
0.159	2.83065
0.158	2.83207
0.157	2.83222
0.156	2.83239
0.155	2.83279
0.154	2.83299
0.153	2.83396
0.152	2.83417
0.151	2.83563
0.15	2.83584
0.149	2.83674
0.148	2.83725
0.147	2.83821
0.146	2.83864
0.145	2.83895
0.144	2.8394
0.143	2.84105
0.142	2.84157
0.141	2.84201
0.14	2.84224
0.139	2.84242
0.138	2.84308
0.137	2.84336
0.136	2.84424
0.135	2.84695
0.134	2.84769
0.133	2.84939
0.132	2.84948
0.131	2.84968
0.13	2.85066
0.129	2.85124
0.128	2.8513
0.127	2.85191
0.126	2.85339
0.125	2.85488
0.124	2.85569
0.123	2.8566
0.122	2.85903
0.121	2.86021
0.12	2.86125
0.119	2.86127
0.118	2.86216
0.117	2.86356
0.116	2.86416
0.115	2.86537
0.114	2.86695
0.113	2.86779
0.112	2.86807
0.111	2.86836
0.11	2.86905
0.109	2.86954
0.108	2.86978
0.107	2.87124
0.106	2.8728
0.105	2.87298
0.104	2.87396
0.103	2.87531
0.102	2.87587
0.101	2.87606
0.1	2.8762
0.099	2.87641
0.098	2.87732
0.097	2.87783
0.096	2.8811
0.095	2.88323
0.094	2.88388
0.093	2.88438
0.092	2.88517
0.091	2.88525
0.09	2.88647
0.089	2.8883
0.088	2.88857
0.087	2.8891
0.086	2.89516
0.085	2.89766
0.084	2.8987
0.083	2.90041
0.082	2.90112
0.081	2.902
0.08	2.90245
0.079	2.90345
0.078	2.90371
0.077	2.90454
0.076	2.90819
0.075	2.91477
0.074	2.91537
0.073	2.91561
0.072	2.91562
0.071	2.91577
0.07	2.91581
0.069	2.91665
0.068	2.9172
0.067	2.91798
0.066	2.9214
0.065	2.92433
0.064	2.92449
0.063	2.92794
0.062	2.92975
0.061	2.93073
0.06	2.93205
0.059	2.93342
0.058	2.93572
0.057	2.93786
0.056	2.93974
0.055	2.9401
0.054	2.94155
0.053	2.94224
0.052	2.94254
0.051	2.94321
0.05	2.94344
0.049	2.94667
0.048	2.94825
0.047	2.95536
0.046	2.95569
0.045	2.95913
0.044	2.96296
0.043	2.96303
0.042	2.96344
0.041	2.96539
0.04	2.96566
0.039	2.96675
0.038	2.96954
0.037	2.97064
0.036	2.97455
0.035	2.98191
0.034	2.98362
0.033	2.98399
0.032	2.98506
0.031	2.98924
0.03	2.99192
0.029	2.99313
0.028	2.99537
0.027	3.00362
0.026	3.00434
0.025	3.00796
0.024	3.00951
0.023	3.01042
0.022	3.01945
0.021	3.02039
0.02	3.02854
0.019	3.03561
0.018	3.04178
0.017	3.0462
0.016	3.04637
0.015	3.05817
0.014	3.06509
0.013	3.07134
0.012	3.07176
0.011	3.08077
0.01	3.09009
0.009	3.09853
0.008	3.10891
0.007	3.11431
0.006	3.11588
0.005	3.12696
0.004	3.13501
0.003	3.15764
0.002	3.17257
0.001	3.20006


==> B128_q2_rd50.txt <==
prob    papr_50
1       1.84881
0.999	1.90359
0.998	1.90576
0.997	1.91698
0.996	1.92383
0.995	1.9277
0.994	1.94414
0.993	1.94744
0.992	1.95535
0.991	1.95662
0.99	1.95827
0.989	1.96141
0.988	1.96153
0.987	1.96188
0.986	1.9633
0.985	1.96398
0.984	1.96596
0.983	1.96609
0.982	1.96618
0.981	1.97149
0.98	1.97308
0.979	1.97425
0.978	1.97449
0.977	1.9756
0.976	1.97682
0.975	1.97745
0.974	1.97756
0.973	1.97865
0.972	1.97926
0.971	1.97981
0.97	1.98147
0.969	1.9821
0.968	1.98264
0.967	1.9835
0.966	1.98448
0.965	1.98468
0.964	1.9892
0.963	1.99098
0.962	1.99114
0.961	1.99249
0.96	1.99479
0.959	1.99564
0.958	1.99656
0.957	1.99689
0.956	1.99763
0.955	1.99846
0.954	1.99857
0.953	2.00065
0.952	2.00111
0.951	2.00126
0.95	2.00442
0.949	2.00505
0.948	2.00595
0.947	2.00646
0.946	2.00702
0.945	2.00803
0.944	2.01085
0.943	2.01225
0.942	2.01228
0.941	2.01252
0.94	2.01486
0.939	2.01512
0.938	2.01518
0.937	2.0152
0.936	2.01684
0.935	2.01698
0.934	2.01764
0.933	2.01883
0.932	2.01905
0.931	2.01913
0.93	2.01928
0.929	2.01941
0.928	2.0195
0.927	2.02236
0.926	2.02367
0.925	2.02434
0.924	2.02446
0.923	2.02515
0.922	2.02565
0.921	2.02685
0.92	2.02809
0.919	2.02895
0.918	2.02949
0.917	2.02966
0.916	2.02975
0.915	2.03014
0.914	2.03018
0.913	2.03068
0.912	2.03099
0.911	2.03124
0.91	2.03349
0.909	2.03419
0.908	2.03466
0.907	2.03528
0.906	2.03644
0.905	2.03686
0.904	2.03722
0.903	2.03729
0.902	2.03735
0.901	2.03822
0.9	2.03863
0.899	2.0387
0.898	2.03887
0.897	2.03915
0.896	2.03917
0.895	2.03921
0.894	2.04053
0.893	2.0407
0.892	2.04097
0.891	2.04122
0.89	2.04125
0.889	2.04156
0.888	2.04161
0.887	2.04205
0.886	2.04243
0.885	2.04261
0.884	2.04443
0.883	2.04474
0.882	2.04528
0.881	2.04626
0.88	2.04669
0.879	2.04789
0.878	2.04802
0.877	2.04839
0.876	2.04855
0.875	2.04864
0.874	2.04896
0.873	2.04919
0.872	2.0492
0.871	2.04944
0.87	2.04954
0.869	2.04991
0.868	2.05051
0.867	2.05114
0.866	2.05118
0.865	2.05128
0.864	2.05137
0.863	2.05206
0.862	2.05255
0.861	2.05255
0.86	2.05346
0.859	2.05411
0.858	2.05422
0.857	2.05427
0.856	2.05478
0.855	2.05544
0.854	2.05545
0.853	2.05559
0.852	2.05579
0.851	2.0558
0.85	2.05602
0.849	2.05627
0.848	2.05711
0.847	2.05732
0.846	2.05735
0.845	2.05768
0.844	2.05832
0.843	2.05851
0.842	2.05861
0.841	2.05866
0.84	2.05872
0.839	2.05905
0.838	2.05934
0.837	2.05979
0.836	2.06042
0.835	2.06057
0.834	2.06096
0.833	2.06105
0.832	2.06193
0.831	2.06199
0.83	2.06229
0.829	2.06244
0.828	2.06248
0.827	2.06274
0.826	2.06313
0.825	2.06327
0.824	2.06354
0.823	2.06403
0.822	2.06455
0.821	2.06469
0.82	2.0647
0.819	2.06473
0.818	2.0655
0.817	2.06556
0.816	2.06602
0.815	2.06605
0.814	2.0661
0.813	2.0668
0.812	2.06704
0.811	2.06792
0.81	2.06798
0.809	2.06803
0.808	2.06817
0.807	2.06836
0.806	2.06845
0.805	2.0685
0.804	2.06883
0.803	2.06895
0.802	2.0693
0.801	2.06958
0.8	2.06977
0.799	2.07013
0.798	2.07017
0.797	2.07062
0.796	2.07077
0.795	2.07103
0.794	2.07104
0.793	2.07132
0.792	2.07148
0.791	2.0722
0.79	2.0723
0.789	2.07245
0.788	2.07295
0.787	2.07306
0.786	2.0731
0.785	2.07328
0.784	2.07328
0.783	2.07347
0.782	2.07368
0.781	2.07371
0.78	2.07373
0.779	2.07407
0.778	2.07433
0.777	2.07477
0.776	2.0749
0.775	2.07515
0.774	2.07535
0.773	2.07539
0.772	2.07685
0.771	2.07747
0.77	2.07755
0.769	2.07775
0.768	2.07776
0.767	2.07932
0.766	2.07947
0.765	2.07962
0.764	2.08008
0.763	2.08014
0.762	2.08041
0.761	2.08157
0.76	2.0824
0.759	2.08334
0.758	2.08365
0.757	2.08383
0.756	2.08422
0.755	2.0843
0.754	2.08497
0.753	2.08508
0.752	2.08542
0.751	2.0855
0.75	2.08617
0.749	2.08677
0.748	2.08697
0.747	2.08709
0.746	2.08749
0.745	2.08778
0.744	2.08788
0.743	2.08806
0.742	2.08827
0.741	2.08832
0.74	2.08863
0.739	2.08876
0.738	2.08933
0.737	2.08956
0.736	2.08975
0.735	2.08997
0.734	2.09017
0.733	2.09029
0.732	2.09083
0.731	2.09094
0.73	2.09107
0.729	2.09124
0.728	2.09148
0.727	2.09172
0.726	2.09229
0.725	2.09257
0.724	2.0927
0.723	2.09271
0.722	2.09298
0.721	2.09398
0.72	2.09438
0.719	2.09465
0.718	2.09492
0.717	2.09525
0.716	2.09543
0.715	2.09551
0.714	2.09586
0.713	2.09692
0.712	2.09701
0.711	2.09704
0.71	2.09824
0.709	2.09824
0.708	2.09831
0.707	2.09842
0.706	2.09854
0.705	2.09878
0.704	2.09932
0.703	2.09992
0.702	2.10011
0.701	2.10025
0.7	2.10048
0.699	2.1005
0.698	2.10226
0.697	2.10231
0.696	2.10282
0.695	2.10288
0.694	2.10309
0.693	2.10474
0.692	2.1049
0.691	2.10512
0.69	2.10526
0.689	2.10556
0.688	2.10585
0.687	2.10595
0.686	2.10597
0.685	2.10614
0.684	2.10711
0.683	2.10737
0.682	2.10782
0.681	2.10813
0.68	2.1088
0.679	2.10902
0.678	2.10907
0.677	2.10927
0.676	2.10929
0.675	2.10947
0.674	2.10959
0.673	2.10973
0.672	2.10978
0.671	2.11018
0.67	2.11034
0.669	2.11073
0.668	2.11087
0.667	2.11114
0.666	2.11122
0.665	2.11135
0.664	2.11152
0.663	2.11181
0.662	2.11237
0.661	2.1124
0.66	2.11274
0.659	2.1129
0.658	2.11307
0.657	2.11307
0.656	2.11314
0.655	2.11329
0.654	2.11365
0.653	2.11373
0.652	2.11381
0.651	2.1139
0.65	2.11407
0.649	2.11432
0.648	2.11455
0.647	2.11591
0.646	2.11608
0.645	2.1161
0.644	2.11622
0.643	2.11667
0.642	2.11678
0.641	2.11683
0.64	2.11689
0.639	2.1173
0.638	2.11769
0.637	2.11839
0.636	2.11898
0.635	2.11909
0.634	2.11923
0.633	2.11945
0.632	2.11976
0.631	2.11991
0.63	2.12004
0.629	2.12027
0.628	2.12052
0.627	2.12066
0.626	2.12118
0.625	2.12154
0.624	2.12184
0.623	2.12198
0.622	2.1221
0.621	2.12234
0.62	2.12236
0.619	2.12247
0.618	2.12294
0.617	2.12324
0.616	2.12336
0.615	2.12341
0.614	2.12352
0.613	2.12382
0.612	2.12428
0.611	2.12448
0.61	2.12463
0.609	2.12474
0.608	2.12486
0.607	2.12527
0.606	2.12539
0.605	2.12543
0.604	2.12575
0.603	2.12582
0.602	2.12596
0.601	2.12596
0.6	2.12613
0.599	2.1262
0.598	2.12621
0.597	2.12628
0.596	2.12708
0.595	2.12716
0.594	2.1277
0.593	2.12771
0.592	2.12771
0.591	2.12772
0.59	2.12782
0.589	2.12791
0.588	2.12814
0.587	2.12815
0.586	2.12822
0.585	2.12831
0.584	2.12849
0.583	2.12859
0.582	2.12867
0.581	2.12889
0.58	2.1292
0.579	2.12942
0.578	2.12949
0.577	2.12976
0.576	2.12979
0.575	2.12995
0.574	2.13038
0.573	2.13049
0.572	2.13059
0.571	2.13075
0.57	2.13102
0.569	2.13121
0.568	2.13131
0.567	2.13141
0.566	2.13199
0.565	2.132
0.564	2.13242
0.563	2.13253
0.562	2.13258
0.561	2.1329
0.56	2.13303
0.559	2.1331
0.558	2.13334
0.557	2.13346
0.556	2.13348
0.555	2.13385
0.554	2.13408
0.553	2.13445
0.552	2.13507
0.551	2.1351
0.55	2.13511
0.549	2.13533
0.548	2.13545
0.547	2.13635
0.546	2.13661
0.545	2.13682
0.544	2.13683
0.543	2.13703
0.542	2.13821
0.541	2.13868
0.54	2.13906
0.539	2.13915
0.538	2.13916
0.537	2.13932
0.536	2.13994
0.535	2.14022
0.534	2.14045
0.533	2.14045
0.532	2.14071
0.531	2.14085
0.53	2.14117
0.529	2.14131
0.528	2.14202
0.527	2.14208
0.526	2.14225
0.525	2.14229
0.524	2.14236
0.523	2.14239
0.522	2.14241
0.521	2.14309
0.52	2.14314
0.519	2.14321
0.518	2.1439
0.517	2.14411
0.516	2.14426
0.515	2.14453
0.514	2.14455
0.513	2.14506
0.512	2.14535
0.511	2.14542
0.51	2.14567
0.509	2.14587
0.508	2.14593
0.507	2.14615
0.506	2.14669
0.505	2.14704
0.504	2.14708
0.503	2.14754
0.502	2.1478
0.501	2.14793
0.5	2.14795
0.499	2.14815
0.498	2.14821
0.497	2.14852
0.496	2.14872
0.495	2.14883
0.494	2.14902
0.493	2.14948
0.492	2.14966
0.491	2.14974
0.49	2.14977
0.489	2.14993
0.488	2.15026
0.487	2.15027
0.486	2.15028
0.485	2.1503
0.484	2.15044
0.483	2.15047
0.482	2.15072
0.481	2.15092
0.48	2.15097
0.479	2.1512
0.478	2.15151
0.477	2.15156
0.476	2.15193
0.475	2.15193
0.474	2.15193
0.473	2.15194
0.472	2.1522
0.471	2.15263
0.47	2.15276
0.469	2.15279
0.468	2.15309
0.467	2.15322
0.466	2.15328
0.465	2.15346
0.464	2.15364
0.463	2.15369
0.462	2.15384
0.461	2.15388
0.46	2.15391
0.459	2.15423
0.458	2.15487
0.457	2.15522
0.456	2.15559
0.455	2.15566
0.454	2.15585
0.453	2.15587
0.452	2.15592
0.451	2.15634
0.45	2.15643
0.449	2.15658
0.448	2.15673
0.447	2.15699
0.446	2.15747
0.445	2.15757
0.444	2.15761
0.443	2.15767
0.442	2.1577
0.441	2.15773
0.44	2.15783
0.439	2.15827
0.438	2.15842
0.437	2.1587
0.436	2.15917
0.435	2.15933
0.434	2.15945
0.433	2.15967
0.432	2.15979
0.431	2.15996
0.43	2.16001
0.429	2.16011
0.428	2.16034
0.427	2.16038
0.426	2.16078
0.425	2.1608
0.424	2.16093
0.423	2.16169
0.422	2.1617
0.421	2.16182
0.42	2.162
0.419	2.16208
0.418	2.16219
0.417	2.16251
0.416	2.16253
0.415	2.1633
0.414	2.16371
0.413	2.16401
0.412	2.16432
0.411	2.16469
0.41	2.1647
0.409	2.16471
0.408	2.16542
0.407	2.16576
0.406	2.16587
0.405	2.1659
0.404	2.16602
0.403	2.16636
0.402	2.16677
0.401	2.16745
0.4	2.16789
0.399	2.16798
0.398	2.16816
0.397	2.16841
0.396	2.1686
0.395	2.16864
0.394	2.16875
0.393	2.16879
0.392	2.16903
0.391	2.16911
0.39	2.16973
0.389	2.1704
0.388	2.17068
0.387	2.17191
0.386	2.17227
0.385	2.17244
0.384	2.17254
0.383	2.17366
0.382	2.17384
0.381	2.17426
0.38	2.17458
0.379	2.17482
0.378	2.17487
0.377	2.17504
0.376	2.17534
0.375	2.17556
0.374	2.17558
0.373	2.17571
0.372	2.1759
0.371	2.17598
0.37	2.17604
0.369	2.17612
0.368	2.17623
0.367	2.17646
0.366	2.17667
0.365	2.1772
0.364	2.17823
0.363	2.17825
0.362	2.17863
0.361	2.17913
0.36	2.17931
0.359	2.1796
0.358	2.17967
0.357	2.17985
0.356	2.1802
0.355	2.18035
0.354	2.18052
0.353	2.18052
0.352	2.18068
0.351	2.18077
0.35	2.181
0.349	2.18102
0.348	2.18122
0.347	2.18153
0.346	2.1817
0.345	2.18171
0.344	2.18219
0.343	2.18254
0.342	2.18261
0.341	2.18325
0.34	2.18385
0.339	2.18474
0.338	2.18502
0.337	2.18505
0.336	2.18561
0.335	2.18576
0.334	2.18584
0.333	2.1859
0.332	2.18633
0.331	2.18652
0.33	2.18707
0.329	2.18717
0.328	2.18722
0.327	2.18809
0.326	2.18818
0.325	2.18845
0.324	2.18855
0.323	2.18888
0.322	2.18909
0.321	2.18964
0.32	2.18964
0.319	2.19045
0.318	2.19074
0.317	2.19079
0.316	2.1908
0.315	2.19105
0.314	2.19109
0.313	2.19132
0.312	2.19133
0.311	2.19136
0.31	2.19221
0.309	2.19269
0.308	2.19272
0.307	2.19287
0.306	2.19289
0.305	2.19312
0.304	2.19341
0.303	2.19342
0.302	2.1935
0.301	2.19359
0.3	2.19376
0.299	2.19407
0.298	2.19409
0.297	2.19416
0.296	2.19437
0.295	2.19483
0.294	2.19495
0.293	2.19495
0.292	2.19502
0.291	2.19543
0.29	2.19672
0.289	2.19676
0.288	2.19686
0.287	2.19732
0.286	2.19755
0.285	2.19759
0.284	2.19774
0.283	2.19777
0.282	2.19795
0.281	2.19814
0.28	2.19844
0.279	2.19855
0.278	2.19858
0.277	2.19859
0.276	2.1989
0.275	2.19907
0.274	2.19923
0.273	2.19924
0.272	2.19932
0.271	2.19973
0.27	2.19987
0.269	2.20052
0.268	2.2006
0.267	2.20095
0.266	2.20101
0.265	2.20227
0.264	2.20262
0.263	2.20364
0.262	2.20384
0.261	2.20388
0.26	2.20391
0.259	2.20436
0.258	2.20458
0.257	2.20483
0.256	2.20514
0.255	2.2055
0.254	2.20572
0.253	2.20584
0.252	2.206
0.251	2.2071
0.25	2.20725
0.249	2.20761
0.248	2.20771
0.247	2.20816
0.246	2.2082
0.245	2.20832
0.244	2.20874
0.243	2.20875
0.242	2.20899
0.241	2.20911
0.24	2.2092
0.239	2.2093
0.238	2.20948
0.237	2.20976
0.236	2.21009
0.235	2.21027
0.234	2.21047
0.233	2.21055
0.232	2.21058
0.231	2.2107
0.23	2.21083
0.229	2.21099
0.228	2.21117
0.227	2.21122
0.226	2.21126
0.225	2.21137
0.224	2.21196
0.223	2.21219
0.222	2.21232
0.221	2.21235
0.22	2.21238
0.219	2.21349
0.218	2.2137
0.217	2.21373
0.216	2.21405
0.215	2.21405
0.214	2.21449
0.213	2.21465
0.212	2.21472
0.211	2.21541
0.21	2.21604
0.209	2.21618
0.208	2.21718
0.207	2.21775
0.206	2.21788
0.205	2.21796
0.204	2.21827
0.203	2.21831
0.202	2.21851
0.201	2.21885
0.2	2.21935
0.199	2.21989
0.198	2.21998
0.197	2.2202
0.196	2.22041
0.195	2.22076
0.194	2.22122
0.193	2.22125
0.192	2.22247
0.191	2.22274
0.19	2.22276
0.189	2.22283
0.188	2.2233
0.187	2.22351
0.186	2.22359
0.185	2.22361
0.184	2.22368
0.183	2.22451
0.182	2.22545
0.181	2.22558
0.18	2.22566
0.179	2.22568
0.178	2.22589
0.177	2.22663
0.176	2.22747
0.175	2.22811
0.174	2.22811
0.173	2.22851
0.172	2.22934
0.171	2.22973
0.17	2.22982
0.169	2.23143
0.168	2.23168
0.167	2.23207
0.166	2.23234
0.165	2.23243
0.164	2.23249
0.163	2.23251
0.162	2.23285
0.161	2.23331
0.16	2.23468
0.159	2.23486
0.158	2.23491
0.157	2.23573
0.156	2.23622
0.155	2.23704
0.154	2.23803
0.153	2.23814
0.152	2.23865
0.151	2.23908
0.15	2.2394
0.149	2.2398
0.148	2.24149
0.147	2.24242
0.146	2.24289
0.145	2.24335
0.144	2.24353
0.143	2.244
0.142	2.24414
0.141	2.24425
0.14	2.24597
0.139	2.24608
0.138	2.2462
0.137	2.24688
0.136	2.24709
0.135	2.24729
0.134	2.24742
0.133	2.2476
0.132	2.24761
0.131	2.24804
0.13	2.24878
0.129	2.25
0.128	2.25042
0.127	2.25046
0.126	2.25145
0.125	2.25187
0.124	2.25249
0.123	2.25345
0.122	2.2536
0.121	2.25375
0.12	2.25406
0.119	2.25496
0.118	2.2563
0.117	2.25651
0.116	2.25679
0.115	2.25845
0.114	2.25851
0.113	2.25964
0.112	2.26018
0.111	2.26019
0.11	2.26042
0.109	2.26043
0.108	2.26079
0.107	2.26151
0.106	2.26228
0.105	2.26276
0.104	2.2638
0.103	2.2648
0.102	2.26553
0.101	2.26597
0.1	2.2672
0.099	2.26739
0.098	2.26797
0.097	2.2685
0.096	2.26876
0.095	2.2696
0.094	2.26965
0.093	2.27046
0.092	2.27114
0.091	2.27127
0.09	2.27248
0.089	2.27289
0.088	2.27309
0.087	2.27459
0.086	2.27595
0.085	2.27617
0.084	2.27743
0.083	2.27778
0.082	2.28109
0.081	2.28258
0.08	2.28284
0.079	2.28311
0.078	2.28536
0.077	2.28547
0.076	2.28604
0.075	2.28624
0.074	2.28637
0.073	2.28825
0.072	2.28839
0.071	2.2888
0.07	2.28882
0.069	2.28938
0.068	2.29036
0.067	2.29135
0.066	2.2922
0.065	2.29286
0.064	2.29403
0.063	2.29486
0.062	2.29573
0.061	2.29686
0.06	2.29695
0.059	2.29737
0.058	2.29878
0.057	2.3012
0.056	2.30311
0.055	2.30661
0.054	2.30677
0.053	2.30739
0.052	2.31186
0.051	2.31303
0.05	2.31333
0.049	2.31347
0.048	2.31364
0.047	2.31368
0.046	2.31418
0.045	2.31447
0.044	2.31476
0.043	2.3159
0.042	2.31611
0.041	2.31614
0.04	2.31759
0.039	2.31905
0.038	2.32324
0.037	2.32364
0.036	2.32488
0.035	2.32786
0.034	2.33105
0.033	2.33848
0.032	2.33942
0.031	2.33992
0.03	2.34571
0.029	2.34722
0.028	2.34788
0.027	2.34901
0.026	2.3491
0.025	2.34998
0.024	2.35045
0.023	2.35111
0.022	2.35226
0.021	2.35659
0.02	2.3616
0.019	2.36412
0.018	2.36422
0.017	2.3669
0.016	2.36977
0.015	2.37022
0.014	2.37112
0.013	2.37417
0.012	2.37803
0.011	2.38051
0.01	2.38182
0.009	2.38625
0.008	2.38913
0.007	2.39105
0.006	2.39323
0.005	2.39945
0.004	2.4047
0.003	2.44469
0.002	2.46234
0.001	2.50496


==> B32_GW_10_25.txt <==
prob    papr_10 papr_25 papr_bef
1       2.01373	1.74445	2.23588
0.999	2.06365	1.75015	2.28018
0.998	2.07309	1.7511	2.34005
0.997	2.08495	1.78012	2.38127
0.996	2.10497	1.80166	2.40694
0.995	2.10688	1.81019	2.43535
0.994	2.10781	1.82999	2.44737
0.993	2.12304	1.83493	2.46432
0.992	2.13928	1.8418	2.4818
0.991	2.14561	1.85266	2.50022
0.99	2.15465	1.85702	2.50935
0.989	2.15956	1.86169	2.52559
0.988	2.16098	1.8624	2.54644
0.987	2.17746	1.86429	2.5576
0.986	2.18353	1.87445	2.57137
0.985	2.19871	1.8829	2.58559
0.984	2.20081	1.89307	2.59641
0.983	2.20587	1.8943	2.605
0.982	2.23321	1.89499	2.61709
0.981	2.24377	1.89504	2.6298
0.98	2.24456	1.89724	2.63666
0.979	2.24499	1.89759	2.64437
0.978	2.24823	1.89922	2.65388
0.977	2.25301	1.907	2.66545
0.976	2.25371	1.92115	2.67053
0.975	2.26596	1.93848	2.67861
0.974	2.27188	1.94399	2.68293
0.973	2.27602	1.94728	2.68729
0.972	2.27807	1.94891	2.69264
0.971	2.27873	1.954	2.69797
0.97	2.27964	1.95595	2.70985
0.969	2.28029	1.95892	2.71711
0.968	2.28218	1.9605	2.7264
0.967	2.28691	1.963	2.73403
0.966	2.28695	1.96702	2.74243
0.965	2.28959	1.96923	2.75121
0.964	2.29634	1.97318	2.7592
0.963	2.29802	1.97393	2.76435
0.962	2.31007	1.9768	2.77367
0.961	2.31326	1.97753	2.77789
0.96	2.31376	1.97815	2.78323
0.959	2.31666	1.97866	2.78759
0.958	2.31896	1.98732	2.79233
0.957	2.32123	1.98842	2.79854
0.956	2.32259	1.9911	2.80372
0.955	2.32782	1.99189	2.80719
0.954	2.32986	1.9933	2.81253
0.953	2.33326	1.99528	2.81999
0.952	2.33353	1.99985	2.82573
0.951	2.33963	2.01028	2.83358
0.95	2.34056	2.01089	2.83942
0.949	2.34127	2.01174	2.84467
0.948	2.34593	2.01376	2.84924
0.947	2.35255	2.01445	2.8535
0.946	2.35266	2.01703	2.856
0.945	2.35481	2.0171	2.85991
0.944	2.35481	2.01833	2.86231
0.943	2.36125	2.02162	2.86599
0.942	2.36663	2.02626	2.87018
0.941	2.36745	2.02677	2.87653
0.94	2.36834	2.02713	2.88307
0.939	2.37161	2.02743	2.88642
0.938	2.37353	2.0287	2.88987
0.937	2.37598	2.03339	2.89386
0.936	2.37826	2.03403	2.89746
0.935	2.38607	2.03815	2.90054
0.934	2.39016	2.0428	2.90678
0.933	2.39727	2.04485	2.91027
0.932	2.39753	2.04599	2.91204
0.931	2.3981	2.04955	2.91599
0.93	2.39962	2.05056	2.91893
0.929	2.40242	2.0524	2.9237
0.928	2.4025	2.05254	2.92968
0.927	2.40551	2.05314	2.93189
0.926	2.41003	2.05893	2.93793
0.925	2.414	2.0598	2.94146
0.924	2.41471	2.0624	2.94565
0.923	2.41486	2.06394	2.95001
0.922	2.41572	2.06497	2.95511
0.921	2.41848	2.0654	2.95924
0.92	2.42475	2.06877	2.96214
0.919	2.42578	2.06963	2.96638
0.918	2.43361	2.06996	2.97227
0.917	2.43548	2.07243	2.97454
0.916	2.43643	2.07312	2.9782
0.915	2.43798	2.07492	2.98102
0.914	2.43836	2.07783	2.98483
0.913	2.43876	2.0803	2.98666
0.912	2.44003	2.08092	2.9898
0.911	2.44053	2.08257	2.99443
0.91	2.44451	2.08587	2.99767
0.909	2.45356	2.08684	2.99996
0.908	2.4552	2.09079	3.00271
0.907	2.46262	2.09204	3.00681
0.906	2.46335	2.09579	3.0103
0.905	2.46526	2.09716	3.01281
0.904	2.46875	2.09947	3.01722
0.903	2.4695	2.1031	3.02091
0.902	2.47802	2.10429	3.024
0.901	2.48036	2.10599	3.026
0.9	2.48129	2.10657	3.02914
0.899	2.48141	2.10726	3.03296
0.898	2.48207	2.10769	3.03509
0.897	2.48291	2.10822	3.03842
0.896	2.48301	2.10902	3.04025
0.895	2.48569	2.10923	3.04244
0.894	2.4869	2.10994	3.04465
0.893	2.4906	2.11034	3.04738
0.892	2.49366	2.11068	3.05161
0.891	2.49378	2.11083	3.05477
0.89	2.49409	2.11112	3.05736
0.889	2.49518	2.11142	3.06135
0.888	2.50224	2.11147	3.06484
0.887	2.50663	2.11163	3.06685
0.886	2.50666	2.11207	3.06988
0.885	2.50939	2.11331	3.07217
0.884	2.51034	2.11414	3.07516
0.883	2.51382	2.11482	3.07887
0.882	2.51574	2.11598	3.08148
0.881	2.51577	2.11914	3.08566
0.88	2.51592	2.12084	3.08883
0.879	2.51597	2.12157	3.09347
0.878	2.51809	2.12219	3.09684
0.877	2.52194	2.12317	3.10261
0.876	2.52232	2.12322	3.10448
0.875	2.52369	2.12718	3.10761
0.874	2.52389	2.12826	3.11179
0.873	2.5244	2.12919	3.11505
0.872	2.52608	2.13276	3.11648
0.871	2.52693	2.13552	3.1199
0.87	2.5306	2.1358	3.12279
0.869	2.53203	2.13583	3.12636
0.868	2.53222	2.13719	3.12886
0.867	2.53618	2.13853	3.13152
0.866	2.53949	2.14044	3.13358
0.865	2.53988	2.14058	3.13711
0.864	2.54046	2.1427	3.13935
0.863	2.54121	2.14343	3.14151
0.862	2.54467	2.14408	3.14388
0.861	2.54505	2.14468	3.14643
0.86	2.54548	2.14599	3.1484
0.859	2.54611	2.14709	3.15085
0.858	2.54786	2.14841	3.1533
0.857	2.55186	2.15078	3.15616
0.856	2.55226	2.15209	3.16164
0.855	2.55256	2.15313	3.16314
0.854	2.55985	2.15349	3.16544
0.853	2.5607	2.15387	3.16903
0.852	2.56336	2.15427	3.17172
0.851	2.56503	2.15454	3.17406
0.85	2.56779	2.15673	3.17596
0.849	2.56812	2.15673	3.17777
0.848	2.56833	2.15674	3.18165
0.847	2.57058	2.15689	3.18376
0.846	2.57453	2.15732	3.18673
0.845	2.57457	2.15786	3.18968
0.844	2.57591	2.15802	3.1923
0.843	2.57654	2.15917	3.19508
0.842	2.57856	2.16069	3.19755
0.841	2.58287	2.16141	3.20192
0.84	2.58315	2.16299	3.2054
0.839	2.58644	2.16345	3.20875
0.838	2.59261	2.16364	3.21179
0.837	2.59676	2.16365	3.21357
0.836	2.59814	2.164	3.21717
0.835	2.59829	2.16715	3.21913
0.834	2.59917	2.16796	3.22191
0.833	2.60119	2.16907	3.22333
0.832	2.60321	2.17011	3.22493
0.831	2.60722	2.17227	3.22882
0.83	2.60829	2.17402	3.2314
0.829	2.61172	2.17521	3.23281
0.828	2.61231	2.1753	3.23553
0.827	2.61418	2.17735	3.23916
0.826	2.61501	2.17748	3.24211
0.825	2.6161	2.17956	3.24429
0.824	2.61942	2.18009	3.24632
0.823	2.62024	2.18019	3.24836
0.822	2.62092	2.18391	3.25193
0.821	2.62253	2.18422	3.25559
0.82	2.62421	2.18477	3.25718
0.819	2.62525	2.18617	3.25845
0.818	2.63	2.18633	3.26077
0.817	2.63167	2.18671	3.26277
0.816	2.63175	2.1872	3.26557
0.815	2.63221	2.18838	3.26785
0.814	2.63386	2.19021	3.26968
0.813	2.63671	2.1909	3.27271
0.812	2.63691	2.19169	3.27515
0.811	2.63853	2.19212	3.27829
0.81	2.63886	2.19272	3.28131
0.809	2.63901	2.1938	3.28392
0.808	2.63944	2.19631	3.28583
0.807	2.64043	2.19684	3.28802
0.806	2.64089	2.1972	3.29008
0.805	2.64254	2.198	3.29351
0.804	2.64541	2.19906	3.29492
0.803	2.64646	2.20093	3.29767
0.802	2.64669	2.20119	3.29858
0.801	2.64758	2.20204	3.30116
0.8	2.64925	2.20272	3.30356
0.799	2.65257	2.20298	3.30504
0.798	2.65326	2.20428	3.30749
0.797	2.6537	2.20432	3.31134
0.796	2.65534	2.20454	3.31334
0.795	2.65586	2.20479	3.3152
0.794	2.65596	2.20548	3.31859
0.793	2.65865	2.20868	3.32017
0.792	2.66169	2.21057	3.32404
0.791	2.6625	2.21095	3.32603
0.79	2.66284	2.21123	3.32846
0.789	2.66293	2.21426	3.33115
0.788	2.66313	2.2163	3.33372
0.787	2.66431	2.21693	3.33553
0.786	2.66492	2.21845	3.3372
0.785	2.66625	2.2186	3.33864
0.784	2.66995	2.21881	3.34022
0.783	2.67034	2.219	3.34197
0.782	2.67056	2.21921	3.34439
0.781	2.67081	2.21946	3.34606
0.78	2.67298	2.2196	3.34774
0.779	2.67324	2.21992	3.3503
0.778	2.67499	2.21992	3.35264
0.777	2.67587	2.22072	3.35441
0.776	2.67696	2.22126	3.35635
0.775	2.6783	2.22207	3.35981
0.774	2.67838	2.2234	3.36148
0.773	2.67952	2.22343	3.36355
0.772	2.67964	2.22343	3.36569
0.771	2.68133	2.2244	3.36787
0.77	2.68245	2.22472	3.36998
0.769	2.68538	2.22624	3.37331
0.768	2.68692	2.22717	3.3762
0.767	2.68696	2.2299	3.37766
0.766	2.68897	2.2312	3.38068
0.765	2.6895	2.23239	3.38339
0.764	2.68952	2.23281	3.38545
0.763	2.68954	2.23393	3.38684
0.762	2.68966	2.23422	3.38878
0.761	2.69035	2.2346	3.39009
0.76	2.69074	2.23487	3.39179
0.759	2.69077	2.23493	3.39324
0.758	2.69278	2.2351	3.39595
0.757	2.69329	2.23561	3.39855
0.756	2.6936	2.23595	3.40016
0.755	2.69498	2.23758	3.4022
0.754	2.69562	2.2381	3.40439
0.753	2.69954	2.24269	3.40768
0.752	2.70057	2.24294	3.40924
0.751	2.70121	2.24393	3.41129
0.75	2.70208	2.24473	3.4162
0.749	2.70217	2.24523	3.41841
0.748	2.70331	2.24535	3.42148
0.747	2.70338	2.24556	3.42445
0.746	2.70781	2.24641	3.42656
0.745	2.71349	2.24686	3.42902
0.744	2.71465	2.24698	3.43112
0.743	2.71546	2.24763	3.43258
0.742	2.71599	2.24807	3.43424
0.741	2.71604	2.25081	3.43588
0.74	2.71625	2.25249	3.43831
0.739	2.7164	2.25324	3.43984
0.738	2.71644	2.25704	3.44144
0.737	2.71785	2.25902	3.44345
0.736	2.71904	2.2597	3.44478
0.735	2.72458	2.26077	3.44685
0.734	2.72505	2.26078	3.44843
0.733	2.72509	2.26457	3.45028
0.732	2.72543	2.26464	3.45226
0.731	2.72588	2.26537	3.45442
0.73	2.72751	2.26636	3.45767
0.729	2.72803	2.26759	3.45937
0.728	2.73089	2.27029	3.46232
0.727	2.73278	2.27049	3.46434
0.726	2.73408	2.27073	3.46665
0.725	2.73573	2.27186	3.46863
0.724	2.73685	2.27322	3.47069
0.723	2.73758	2.27409	3.4723
0.722	2.7382	2.27454	3.4755
0.721	2.73859	2.27517	3.47963
0.72	2.7401	2.27621	3.4821
0.719	2.7405	2.2767	3.48523
0.718	2.74309	2.27678	3.4877
0.717	2.74376	2.27763	3.4892
0.716	2.74379	2.2783	3.49197
0.715	2.74446	2.27915	3.49458
0.714	2.74569	2.28002	3.49651
0.713	2.74642	2.28171	3.49872
0.712	2.74792	2.28298	3.50096
0.711	2.74962	2.28301	3.50303
0.71	2.74964	2.28305	3.50603
0.709	2.75014	2.28352	3.50887
0.708	2.75065	2.28421	3.51068
0.707	2.75065	2.28457	3.51225
0.706	2.75067	2.28474	3.51611
0.705	2.75158	2.28526	3.51768
0.704	2.75301	2.28743	3.51961
0.703	2.75342	2.28908	3.5213
0.702	2.75452	2.28981	3.5227
0.701	2.75683	2.2909	3.52544
0.7	2.75886	2.29175	3.52768
0.699	2.75896	2.29201	3.52942
0.698	2.75902	2.29552	3.53158
0.697	2.7638	2.29675	3.53352
0.696	2.76623	2.29805	3.5353
0.695	2.76673	2.29897	3.53781
0.694	2.7669	2.30138	3.53979
0.693	2.7674	2.30233	3.54231
0.692	2.76816	2.3037	3.54357
0.691	2.76819	2.30575	3.54614
0.69	2.76965	2.30673	3.54866
0.689	2.77107	2.30752	3.55136
0.688	2.77194	2.30915	3.55326
0.687	2.77362	2.30992	3.5549
0.686	2.77527	2.3114	3.55717
0.685	2.777	2.31198	3.55908
0.684	2.77709	2.31212	3.5611
0.683	2.77819	2.31236	3.56202
0.682	2.77972	2.31394	3.56567
0.681	2.77975	2.31403	3.56781
0.68	2.78001	2.31478	3.5696
0.679	2.78118	2.3161	3.57249
0.678	2.7853	2.31683	3.57482
0.677	2.7872	2.31688	3.57733
0.676	2.78737	2.31771	3.58004
0.675	2.78868	2.31792	3.58137
0.674	2.79151	2.31793	3.58301
0.673	2.79229	2.31817	3.58561
0.672	2.7947	2.31908	3.58749
0.671	2.79633	2.3215	3.58919
0.67	2.79698	2.32231	3.59066
0.669	2.80182	2.32366	3.59231
0.668	2.80337	2.32548	3.59469
0.667	2.80604	2.32597	3.59582
0.666	2.80694	2.32642	3.59712
0.665	2.80834	2.32681	3.5984
0.664	2.80978	2.32704	3.60012
0.663	2.81252	2.32814	3.60348
0.662	2.81367	2.32849	3.60548
0.661	2.81468	2.32878	3.60823
0.66	2.81741	2.33086	3.6092
0.659	2.8177	2.33158	3.61099
0.658	2.82001	2.33237	3.6127
0.657	2.82176	2.33375	3.61399
0.656	2.82185	2.33389	3.61608
0.655	2.82194	2.3339	3.61764
0.654	2.82209	2.33402	3.62038
0.653	2.82395	2.33489	3.62315
0.652	2.82596	2.33566	3.62572
0.651	2.82654	2.33783	3.62717
0.65	2.82704	2.33812	3.62905
0.649	2.8272	2.33848	3.63225
0.648	2.82786	2.33927	3.63603
0.647	2.82868	2.33985	3.63786
0.646	2.83053	2.34031	3.64076
0.645	2.83348	2.34136	3.64239
0.644	2.83512	2.34209	3.64508
0.643	2.83538	2.34257	3.64752
0.642	2.83579	2.3428	3.65002
0.641	2.83707	2.34392	3.65143
0.64	2.83716	2.34392	3.65265
0.639	2.83898	2.34471	3.65428
0.638	2.83908	2.34765	3.65617
0.637	2.83946	2.34874	3.65826
0.636	2.83953	2.34959	3.66152
0.635	2.84001	2.35195	3.66395
0.634	2.84006	2.35231	3.66674
0.633	2.84415	2.35323	3.66844
0.632	2.8462	2.35502	3.66984
0.631	2.84817	2.35732	3.67123
0.63	2.85005	2.35776	3.67509
0.629	2.8514	2.35932	3.67651
0.628	2.85209	2.3596	3.67809
0.627	2.85486	2.36059	3.68027
0.626	2.85717	2.362	3.68287
0.625	2.85766	2.36204	3.68592
0.624	2.85891	2.36349	3.68805
0.623	2.86122	2.36523	3.68937
0.622	2.86174	2.36611	3.69028
0.621	2.8632	2.36646	3.69328
0.62	2.86558	2.36779	3.6969
0.619	2.8662	2.3688	3.69829
0.618	2.86888	2.37222	3.70068
0.617	2.86939	2.37415	3.70242
0.616	2.87189	2.37416	3.70414
0.615	2.87224	2.37451	3.7062
0.614	2.87436	2.3757	3.70773
0.613	2.87472	2.37575	3.71129
0.612	2.87821	2.3772	3.71282
0.611	2.87911	2.37809	3.71548
0.61	2.87984	2.37831	3.71789
0.609	2.8799	2.38035	3.71978
0.608	2.88143	2.38049	3.72125
0.607	2.88246	2.38076	3.72249
0.606	2.8859	2.38472	3.72411
0.605	2.88594	2.38473	3.72659
0.604	2.88603	2.38573	3.72815
0.603	2.88643	2.38612	3.73067
0.602	2.88799	2.38742	3.73309
0.601	2.88975	2.38746	3.73576
0.6	2.8947	2.38766	3.7381
0.599	2.90058	2.38823	3.74099
0.598	2.90172	2.38828	3.74296
0.597	2.90241	2.38832	3.74508
0.596	2.90316	2.38863	3.74657
0.595	2.90484	2.38987	3.74895
0.594	2.90719	2.39011	3.75069
0.593	2.90819	2.39018	3.754
0.592	2.90843	2.39335	3.75625
0.591	2.91039	2.39415	3.75779
0.59	2.91342	2.39472	3.76023
0.589	2.91392	2.39512	3.76279
0.588	2.91612	2.39576	3.76493
0.587	2.91712	2.39616	3.76781
0.586	2.91956	2.39676	3.77098
0.585	2.92288	2.39715	3.77258
0.584	2.92555	2.39838	3.77504
0.583	2.92894	2.39861	3.77705
0.582	2.92903	2.39873	3.77882
0.581	2.92929	2.40068	3.78214
0.58	2.9315	2.40198	3.78286
0.579	2.93257	2.40254	3.78465
0.578	2.93446	2.40422	3.7861
0.577	2.93467	2.40434	3.78823
0.576	2.93497	2.40491	3.79093
0.575	2.93574	2.40528	3.79425
0.574	2.93863	2.40539	3.79777
0.573	2.94209	2.40625	3.79997
0.572	2.94223	2.4087	3.80297
0.571	2.94272	2.40932	3.80521
0.57	2.94418	2.4095	3.80715
0.569	2.94504	2.41051	3.80918
0.568	2.94751	2.41109	3.81132
0.567	2.95107	2.41126	3.8128
0.566	2.95278	2.41132	3.8158
0.565	2.95477	2.41251	3.818
0.564	2.95607	2.41322	3.82053
0.563	2.95734	2.41485	3.82287
0.562	2.96003	2.41488	3.82461
0.561	2.96195	2.4159	3.82674
0.56	2.96468	2.41607	3.82876
0.559	2.96599	2.41802	3.83079
0.558	2.96643	2.41893	3.83314
0.557	2.969	2.41894	3.83676
0.556	2.96959	2.41942	3.83936
0.555	2.97012	2.42128	3.84149
0.554	2.97253	2.42144	3.84293
0.553	2.9731	2.42208	3.84548
0.552	2.97424	2.42377	3.84739
0.551	2.97495	2.42418	3.85102
0.55	2.97564	2.42422	3.85244
0.549	2.9765	2.42472	3.85528
0.548	2.97912	2.42561	3.85728
0.547	2.9816	2.42611	3.85925
0.546	2.98174	2.42657	3.86146
0.545	2.98231	2.42667	3.8639
0.544	2.98327	2.42789	3.86595
0.543	2.98406	2.42789	3.86734
0.542	2.98532	2.42822	3.86992
0.541	2.98675	2.42958	3.8737
0.54	2.98833	2.42975	3.87585
0.539	2.98979	2.43015	3.87811
0.538	2.99052	2.43041	3.88094
0.537	2.99135	2.43111	3.88212
0.536	2.99383	2.43133	3.88587
0.535	2.9977	2.43285	3.88817
0.534	2.99863	2.43312	3.89054
0.533	3.00048	2.43341	3.89207
0.532	3.00171	2.43492	3.89645
0.531	3.00256	2.43778	3.89778
0.53	3.00406	2.43936	3.89988
0.529	3.00518	2.43976	3.90191
0.528	3.00564	2.43984	3.90416
0.527	3.0062	2.44213	3.90648
0.526	3.00629	2.44266	3.9091
0.525	3.00944	2.44321	3.91091
0.524	3.00977	2.44323	3.91307
0.523	3.01002	2.44523	3.91515
0.522	3.01123	2.44579	3.91717
0.521	3.01262	2.4467	3.91924
0.52	3.01275	2.44706	3.92106
0.519	3.01773	2.44979	3.92288
0.518	3.0225	2.4501	3.92556
0.517	3.0238	2.45055	3.92737
0.516	3.02475	2.45182	3.9301
0.515	3.02589	2.45251	3.93224
0.514	3.02635	2.45303	3.93405
0.513	3.0277	2.45303	3.93739
0.512	3.0282	2.45324	3.93932
0.511	3.03072	2.45377	3.94123
0.51	3.03171	2.45408	3.94352
0.509	3.03208	2.4563	3.94669
0.508	3.03625	2.45687	3.94821
0.507	3.03641	2.45693	3.95082
0.506	3.03743	2.45713	3.95308
0.505	3.03865	2.45747	3.95584
0.504	3.03939	2.45905	3.95773
0.503	3.04157	2.45993	3.96056
0.502	3.0446	2.45996	3.96231
0.501	3.04522	2.46064	3.96458
0.5	3.05286	2.46078	3.96706
0.499	3.05384	2.46194	3.97151
0.498	3.05425	2.46211	3.97544
0.497	3.05447	2.46247	3.97706
0.496	3.05512	2.46285	3.98017
0.495	3.05659	2.46402	3.98245
0.494	3.05691	2.46514	3.98438
0.493	3.05795	2.46877	3.98668
0.492	3.06097	2.46888	3.98926
0.491	3.06296	2.46909	3.99097
0.49	3.06392	2.46936	3.99357
0.489	3.06664	2.46985	3.99747
0.488	3.0681	2.47042	3.99948
0.487	3.06854	2.47059	4.00193
0.486	3.06968	2.471	4.00381
0.485	3.07043	2.4727	4.00574
0.484	3.07203	2.47305	4.00957
0.483	3.07278	2.47324	4.01207
0.482	3.07283	2.47481	4.01328
0.481	3.07342	2.47495	4.01603
0.48	3.07497	2.47552	4.01835
0.479	3.0754	2.47588	4.02034
0.478	3.07799	2.47627	4.02257
0.477	3.07811	2.47759	4.02558
0.476	3.08175	2.47893	4.02876
0.475	3.08337	2.47944	4.03122
0.474	3.0843	2.47997	4.03463
0.473	3.08715	2.48086	4.03689
0.472	3.08796	2.48108	4.03956
0.471	3.08848	2.48126	4.04402
0.47	3.08929	2.48314	4.04586
0.469	3.08937	2.48322	4.04878
0.468	3.08939	2.48455	4.05118
0.467	3.09254	2.48502	4.05286
0.466	3.09425	2.48538	4.05551
0.465	3.0965	2.48625	4.05824
0.464	3.0988	2.4864	4.06073
0.463	3.09951	2.48677	4.06353
0.462	3.10045	2.48783	4.06566
0.461	3.10133	2.489	4.06868
0.46	3.10211	2.48971	4.07085
0.459	3.10291	2.49026	4.07361
0.458	3.10312	2.49155	4.07551
0.457	3.10489	2.49184	4.07823
0.456	3.10688	2.49292	4.08072
0.455	3.11016	2.49293	4.08407
0.454	3.11068	2.49326	4.08677
0.453	3.11179	2.49336	4.08891
0.452	3.1135	2.49396	4.09049
0.451	3.1139	2.49482	4.09267
0.45	3.11401	2.49588	4.09617
0.449	3.11758	2.49616	4.09733
0.448	3.11792	2.49781	4.09884
0.447	3.11811	2.49817	4.10166
0.446	3.11914	2.49831	4.1024
0.445	3.11974	2.49874	4.10508
0.444	3.12021	2.49965	4.10751
0.443	3.12043	2.49995	4.10895
0.442	3.1232	2.50273	4.1129
0.441	3.12378	2.50318	4.11497
0.44	3.12472	2.50399	4.11735
0.439	3.12645	2.50495	4.11955
0.438	3.12897	2.5056	4.12191
0.437	3.12905	2.50677	4.12449
0.436	3.12942	2.50679	4.127
0.435	3.13121	2.5082	4.12895
0.434	3.13122	2.50948	4.1313
0.433	3.13401	2.5103	4.13413
0.432	3.13512	2.51052	4.13634
0.431	3.13625	2.51107	4.13838
0.43	3.13871	2.51159	4.13998
0.429	3.14113	2.51484	4.14365
0.428	3.14166	2.5161	4.14636
0.427	3.14175	2.51651	4.14945
0.426	3.14236	2.51654	4.15141
0.425	3.14263	2.51787	4.15652
0.424	3.14295	2.51808	4.15837
0.423	3.14421	2.51865	4.15959
0.422	3.14511	2.51889	4.16109
0.421	3.14605	2.5192	4.163
0.42	3.14846	2.51933	4.16601
0.419	3.14871	2.51935	4.16794
0.418	3.15112	2.52036	4.17023
0.417	3.15403	2.52082	4.17292
0.416	3.1552	2.52095	4.17688
0.415	3.15649	2.5227	4.17846
0.414	3.15701	2.52316	4.17961
0.413	3.15745	2.52495	4.18166
0.412	3.15796	2.52501	4.18637
0.411	3.15931	2.52716	4.18849
0.41	3.15988	2.53073	4.19148
0.409	3.16052	2.53215	4.19271
0.408	3.16155	2.53261	4.19658
0.407	3.16234	2.53355	4.1991
0.406	3.16372	2.53386	4.20197
0.405	3.16421	2.53474	4.20527
0.404	3.16594	2.53498	4.20768
0.403	3.16594	2.53558	4.2106
0.402	3.16599	2.53693	4.21375
0.401	3.1664	2.53748	4.21536
0.4	3.16663	2.53869	4.21988
0.399	3.16989	2.5404	4.22442
0.398	3.17025	2.54079	4.22749
0.397	3.17322	2.54376	4.23064
0.396	3.17456	2.54512	4.23227
0.395	3.17512	2.54579	4.23373
0.394	3.17543	2.54667	4.23643
0.393	3.17685	2.54735	4.24018
0.392	3.18181	2.54894	4.24257
0.391	3.18183	2.54981	4.24566
0.39	3.18438	2.55324	4.2488
0.389	3.18535	2.55572	4.25119
0.388	3.18545	2.55762	4.25277
0.387	3.18676	2.5583	4.25584
0.386	3.18688	2.55843	4.25848
0.385	3.18707	2.55863	4.26023
0.384	3.18756	2.55984	4.26516
0.383	3.18758	2.56026	4.27055
0.382	3.18955	2.56034	4.27359
0.381	3.19093	2.56142	4.27654
0.38	3.19138	2.56168	4.27989
0.379	3.19395	2.56235	4.28235
0.378	3.19484	2.56363	4.28377
0.377	3.19522	2.56691	4.28629
0.376	3.19574	2.56811	4.28936
0.375	3.19929	2.56857	4.29045
0.374	3.19946	2.5703	4.29414
0.373	3.20039	2.57222	4.29808
0.372	3.20064	2.57256	4.30178
0.371	3.20403	2.57767	4.3043
0.37	3.20727	2.57806	4.30683
0.369	3.2103	2.57852	4.31011
0.368	3.21067	2.57878	4.31363
0.367	3.21195	2.57908	4.31586
0.366	3.21324	2.57976	4.32051
0.365	3.21368	2.58086	4.32388
0.364	3.21487	2.58131	4.32545
0.363	3.21548	2.58852	4.3294
0.362	3.21761	2.59035	4.33111
0.361	3.2195	2.59084	4.33416
0.36	3.22058	2.59144	4.33696
0.359	3.22143	2.59146	4.34093
0.358	3.22309	2.59173	4.34463
0.357	3.2231	2.59241	4.34925
0.356	3.22786	2.59311	4.35191
0.355	3.23334	2.59327	4.35552
0.354	3.23465	2.5936	4.35649
0.353	3.2348	2.59603	4.3578
0.352	3.23593	2.59625	4.35994
0.351	3.23973	2.59713	4.36205
0.35	3.24569	2.59763	4.36455
0.349	3.24785	2.59791	4.3686
0.348	3.24858	2.59937	4.36999
0.347	3.25451	2.60017	4.37241
0.346	3.25593	2.60195	4.37508
0.345	3.25642	2.60334	4.37764
0.344	3.25659	2.60456	4.3822
0.343	3.25793	2.60544	4.38563
0.342	3.26093	2.6058	4.38814
0.341	3.26181	2.60706	4.39109
0.34	3.26267	2.60741	4.39387
0.339	3.26376	2.6075	4.39655
0.338	3.26383	2.60777	4.40072
0.337	3.26447	2.60928	4.40331
0.336	3.26506	2.60994	4.40603
0.335	3.26669	2.61049	4.40944
0.334	3.27121	2.61246	4.41324
0.333	3.27413	2.61302	4.41642
0.332	3.27527	2.61306	4.41873
0.331	3.27799	2.6134	4.42204
0.33	3.28074	2.61372	4.42445
0.329	3.28918	2.6143	4.42686
0.328	3.29018	2.6145	4.42956
0.327	3.29126	2.61488	4.43247
0.326	3.29251	2.61527	4.4362
0.325	3.29637	2.61541	4.43875
0.324	3.29826	2.61804	4.44222
0.323	3.29869	2.61857	4.44329
0.322	3.29978	2.62326	4.44647
0.321	3.30285	2.62551	4.45001
0.32	3.30379	2.62671	4.45214
0.319	3.30645	2.62678	4.45485
0.318	3.30653	2.62809	4.45706
0.317	3.30655	2.62856	4.45947
0.316	3.30806	2.62905	4.46188
0.315	3.31054	2.63009	4.46464
0.314	3.31354	2.63075	4.46933
0.313	3.31917	2.63165	4.472
0.312	3.32083	2.63541	4.47744
0.311	3.32937	2.63816	4.48025
0.31	3.32964	2.64002	4.48289
0.309	3.33201	2.64325	4.48681
0.308	3.33626	2.64453	4.48945
0.307	3.33746	2.64638	4.49338
0.306	3.3379	2.64699	4.49496
0.305	3.33827	2.64748	4.4998
0.304	3.33935	2.64804	4.50279
0.303	3.3397	2.64856	4.50577
0.302	3.34045	2.64874	4.50988
0.301	3.34191	2.64891	4.51536
0.3	3.34346	2.65036	4.52028
0.299	3.34906	2.65108	4.52294
0.298	3.3494	2.65151	4.52772
0.297	3.35018	2.65207	4.53055
0.296	3.35112	2.65222	4.53394
0.295	3.35234	2.65514	4.5377
0.294	3.35802	2.65547	4.54074
0.293	3.35871	2.65567	4.5453
0.292	3.36666	2.65595	4.55053
0.291	3.36671	2.65613	4.55285
0.29	3.36792	2.6562	4.55537
0.289	3.36807	2.65667	4.55776
0.288	3.36808	2.65892	4.55885
0.287	3.36841	2.65905	4.56145
0.286	3.37027	2.66053	4.56441
0.285	3.37473	2.66058	4.56911
0.284	3.37609	2.66063	4.57175
0.283	3.3769	2.66251	4.57525
0.282	3.38211	2.66259	4.5795
0.281	3.38244	2.66451	4.58347
0.28	3.38827	2.66569	4.58977
0.279	3.38908	2.66626	4.5934
0.278	3.38971	2.66799	4.5963
0.277	3.39175	2.66834	4.5986
0.276	3.39213	2.66863	4.60177
0.275	3.39269	2.66933	4.60488
0.274	3.39586	2.66944	4.6077
0.273	3.39682	2.6701	4.61411
0.272	3.40297	2.671	4.61792
0.271	3.40344	2.67103	4.62397
0.27	3.40345	2.67198	4.62603
0.269	3.40761	2.67214	4.62934
0.268	3.40837	2.67238	4.63202
0.267	3.41121	2.67365	4.63747
0.266	3.41382	2.67442	4.64143
0.265	3.41399	2.67722	4.6454
0.264	3.41402	2.67997	4.65073
0.263	3.41663	2.68306	4.654
0.262	3.41944	2.68505	4.65822
0.261	3.41959	2.68559	4.66376
0.26	3.41985	2.68572	4.66686
0.259	3.42187	2.68585	4.66907
0.258	3.42255	2.68855	4.67259
0.257	3.4237	2.69044	4.67691
0.256	3.42747	2.69052	4.6828
0.255	3.42848	2.69071	4.68878
0.254	3.42852	2.69133	4.69201
0.253	3.42879	2.69169	4.69497
0.252	3.42944	2.69252	4.70082
0.251	3.43046	2.69283	4.70382
0.25	3.43113	2.69288	4.70698
0.249	3.43525	2.69518	4.71369
0.248	3.43656	2.69728	4.71788
0.247	3.43965	2.69794	4.72027
0.246	3.44412	2.69854	4.72742
0.245	3.44676	2.6986	4.73118
0.244	3.4471	2.70106	4.73535
0.243	3.448	2.7016	4.73765
0.242	3.45117	2.70237	4.74334
0.241	3.4667	2.70319	4.74709
0.24	3.46946	2.70386	4.75103
0.239	3.47122	2.70453	4.75487
0.238	3.47286	2.70548	4.75935
0.237	3.47318	2.70661	4.76575
0.236	3.47428	2.70689	4.76994
0.235	3.47742	2.70863	4.77496
0.234	3.48093	2.71207	4.77981
0.233	3.48677	2.71288	4.78292
0.232	3.49007	2.71585	4.78637
0.231	3.49112	2.71673	4.79311
0.23	3.493	2.71708	4.80013
0.229	3.50009	2.72029	4.80504
0.228	3.50448	2.72067	4.80799
0.227	3.50527	2.72266	4.81338
0.226	3.50755	2.7251	4.81755
0.225	3.50946	2.72583	4.82316
0.224	3.51163	2.7294	4.82669
0.223	3.51255	2.73227	4.83073
0.222	3.51271	2.73476	4.83483
0.221	3.51398	2.73888	4.83891
0.22	3.51741	2.73898	4.84388
0.219	3.52738	2.73932	4.84726
0.218	3.52828	2.73935	4.85033
0.217	3.52875	2.74251	4.85625
0.216	3.53046	2.74252	4.86235
0.215	3.53385	2.74257	4.86728
0.214	3.53973	2.74409	4.87767
0.213	3.53998	2.74432	4.88149
0.212	3.54125	2.74466	4.88763
0.211	3.54311	2.74533	4.89277
0.21	3.54421	2.74603	4.89929
0.209	3.5462	2.75403	4.90289
0.208	3.54663	2.75429	4.91103
0.207	3.54681	2.75708	4.91428
0.206	3.54947	2.75755	4.91661
0.205	3.55115	2.75834	4.92145
0.204	3.55679	2.75942	4.92827
0.203	3.55938	2.76139	4.93406
0.202	3.56301	2.76169	4.93868
0.201	3.56796	2.76288	4.9435
0.2	3.56897	2.76306	4.94707
0.199	3.57136	2.76722	4.95053
0.198	3.58129	2.76872	4.95532
0.197	3.58386	2.76933	4.95894
0.196	3.58456	2.76969	4.96233
0.195	3.58525	2.76969	4.96907
0.194	3.58716	2.77065	4.97295
0.193	3.58725	2.77074	4.98163
0.192	3.59126	2.77324	4.9861
0.191	3.59129	2.77423	4.99599
0.19	3.59206	2.77733	5.00539
0.189	3.59608	2.77811	5.01099
0.188	3.59691	2.77812	5.0155
0.187	3.60398	2.78229	5.02006
0.186	3.60598	2.78284	5.02537
0.185	3.60967	2.78329	5.0331
0.184	3.6098	2.7833	5.03813
0.183	3.61067	2.78409	5.04338
0.182	3.61118	2.78484	5.04697
0.181	3.61456	2.78625	5.05356
0.18	3.61531	2.7884	5.05825
0.179	3.61607	2.78901	5.06338
0.178	3.6163	2.78927	5.06853
0.177	3.6174	2.78947	5.07412
0.176	3.61796	2.78981	5.07824
0.175	3.6182	2.796	5.08056
0.174	3.62221	2.79684	5.08619
0.173	3.6235	2.79862	5.09313
0.172	3.62355	2.7992	5.09538
0.171	3.6241	2.79923	5.09903
0.17	3.62776	2.80136	5.10565
0.169	3.63211	2.80268	5.11315
0.168	3.63439	2.8037	5.11648
0.167	3.63509	2.805	5.12268
0.166	3.63545	2.80585	5.12728
0.165	3.64141	2.80737	5.13341
0.164	3.64165	2.80859	5.13913
0.163	3.64207	2.81139	5.14543
0.162	3.64276	2.81629	5.15148
0.161	3.64993	2.81815	5.1578
0.16	3.66778	2.81909	5.16513
0.159	3.67418	2.81957	5.1686
0.158	3.67697	2.81991	5.17838
0.157	3.67714	2.82271	5.18297
0.156	3.67749	2.82372	5.18804
0.155	3.67805	2.82475	5.19532
0.154	3.67921	2.82643	5.19865
0.153	3.68217	2.83041	5.20361
0.152	3.6825	2.83075	5.20787
0.151	3.68257	2.8318	5.21148
0.15	3.68289	2.83394	5.21856
0.149	3.68453	2.84315	5.22634
0.148	3.6864	2.8439	5.23389
0.147	3.68923	2.84472	5.23963
0.146	3.69291	2.84598	5.24675
0.145	3.69635	2.84681	5.25698
0.144	3.70572	2.84827	5.2618
0.143	3.71324	2.85057	5.26354
0.142	3.71839	2.85385	5.27003
0.141	3.72333	2.85555	5.27777
0.14	3.72851	2.86209	5.28395
0.139	3.73386	2.86493	5.29032
0.138	3.73562	2.86567	5.29765
0.137	3.73583	2.86578	5.30354
0.136	3.74112	2.86701	5.30645
0.135	3.74337	2.86713	5.31395
0.134	3.74376	2.87591	5.32059
0.133	3.7469	2.87766	5.32751
0.132	3.74718	2.88143	5.3315
0.131	3.7474	2.88223	5.33799
0.13	3.74917	2.88674	5.34267
0.129	3.75164	2.88908	5.34882
0.128	3.75244	2.88963	5.35438
0.127	3.7527	2.89423	5.36307
0.126	3.75465	2.89473	5.3737
0.125	3.7563	2.89514	5.38046
0.124	3.75886	2.89806	5.38523
0.123	3.76274	2.89868	5.39074
0.122	3.76444	2.89909	5.39701
0.121	3.77214	2.9041	5.40281
0.12	3.77513	2.91228	5.41055
0.119	3.77665	2.91338	5.4186
0.118	3.78734	2.91363	5.42467
0.117	3.78945	2.91434	5.43852
0.116	3.79139	2.91752	5.4461
0.115	3.79345	2.91764	5.45121
0.114	3.80121	2.91785	5.45734
0.113	3.81642	2.91855	5.46381
0.112	3.81745	2.92042	5.47263
0.111	3.82027	2.92165	5.48005
0.11	3.82204	2.92259	5.48595
0.109	3.82822	2.9236	5.49378
0.108	3.82903	2.92999	5.4983
0.107	3.83611	2.93172	5.50936
0.106	3.84045	2.93235	5.52116
0.105	3.84959	2.93485	5.52803
0.104	3.85059	2.93567	5.54214
0.103	3.85135	2.93811	5.55273
0.102	3.85421	2.93841	5.5598
0.101	3.85851	2.94347	5.56793
0.1	3.86032	2.94535	5.57651
0.099	3.86322	2.95065	5.58792
0.098	3.87093	2.95564	5.59263
0.097	3.8752	2.96153	5.60692
0.096	3.8943	2.96883	5.62042
0.095	3.89781	2.96946	5.63005
0.094	3.89922	2.98156	5.64453
0.093	3.90899	2.98163	5.659
0.092	3.9103	2.98231	5.66887
0.091	3.91829	2.98577	5.67866
0.09	3.9216	2.98609	5.6863
0.089	3.93372	2.98629	5.69926
0.088	3.93608	2.98756	5.71142
0.087	3.93633	2.99141	5.72035
0.086	3.93848	2.9933	5.72639
0.085	3.94021	2.99514	5.73561
0.084	3.94521	2.99662	5.74194
0.083	3.95156	2.9975	5.75312
0.082	3.95165	2.99982	5.76032
0.081	3.95275	3.00106	5.77454
0.08	3.95605	3.00944	5.78552
0.079	3.95941	3.01317	5.7956
0.078	3.96555	3.01434	5.81382
0.077	3.97804	3.01576	5.82543
0.076	3.9889	3.02105	5.84919
0.075	3.99254	3.02571	5.8626
0.074	3.99831	3.0269	5.87615
0.073	4.00242	3.02859	5.89117
0.072	4.018	3.03021	5.90321
0.071	4.02107	3.03782	5.92026
0.07	4.02191	3.04232	5.9416
0.069	4.02975	3.04434	5.96183
0.068	4.03187	3.05194	5.97645
0.067	4.0339	3.0533	5.98792
0.066	4.03592	3.05561	6.00099
0.065	4.04014	3.06079	6.01455
0.064	4.04642	3.06081	6.026
0.063	4.05295	3.06238	6.03634
0.062	4.05575	3.06596	6.04357
0.061	4.07447	3.06873	6.06556
0.06	4.0778	3.07076	6.07772
0.059	4.0795	3.07141	6.09319
0.058	4.08204	3.07558	6.10402
0.057	4.08308	3.07671	6.12023
0.056	4.08655	3.07762	6.13728
0.055	4.09273	3.07786	6.14813
0.054	4.10621	3.07871	6.16887
0.053	4.10959	3.08003	6.18692
0.052	4.11861	3.08673	6.2088
0.051	4.12319	3.08863	6.2215
0.05	4.12598	3.09801	6.24208
0.049	4.12758	3.09953	6.25535
0.048	4.13319	3.10282	6.27077
0.047	4.13476	3.11393	6.2867
0.046	4.13718	3.11965	6.31244
0.045	4.1373	3.12392	6.32702
0.044	4.18734	3.12586	6.34938
0.043	4.19488	3.14396	6.37054
0.042	4.1984	3.1449	6.40412
0.041	4.20087	3.15163	6.42427
0.04	4.21348	3.15188	6.4491
0.039	4.2154	3.15516	6.46118
0.038	4.2247	3.15643	6.48673
0.037	4.23668	3.15736	6.50732
0.036	4.23988	3.16746	6.52958
0.035	4.25158	3.18216	6.54681
0.034	4.25165	3.19732	6.57683
0.033	4.25536	3.21148	6.59818
0.032	4.26496	3.21265	6.62254
0.031	4.27095	3.21442	6.64471
0.03	4.27327	3.22408	6.68465
0.029	4.28096	3.22635	6.72008
0.028	4.28549	3.23282	6.74525
0.027	4.29769	3.24855	6.78021
0.026	4.29962	3.25411	6.82123
0.025	4.30215	3.25815	6.84334
0.024	4.30317	3.26077	6.89681
0.023	4.33781	3.27104	6.93543
0.022	4.34697	3.29206	6.96158
0.021	4.3783	3.32022	7.01263
0.02	4.47334	3.32122	7.06273
0.019	4.48607	3.32623	7.1048
0.018	4.50957	3.3517	7.15614
0.017	4.52876	3.35727	7.20957
0.016	4.5322	3.37449	7.24656
0.015	4.55554	3.39332	7.3166
0.014	4.62655	3.41926	7.36239
0.013	4.67159	3.42156	7.41205
0.012	4.72231	3.4356	7.47547
0.011	4.72959	3.49126	7.5845
0.01	4.75614	3.55609	7.66611
0.009	4.84066	3.5647	7.75583
0.008	4.9331	3.58856	7.85063
0.007	5.01799	3.63836	7.96364
0.006	5.3428	3.70571	8.17202
0.005	5.42214	3.85219	8.44263
0.004	5.49977	3.95842	8.68271
0.003	5.63275	4.52342	9.36788
0.002	5.91798	5.2892	11.2023
0.001	6.07277	5.55688	18.1738


==> B32_q2_rd_25_50.txt <==
prob    papr_25 papr_50 papr_bef
1       1.95416	1.6542	2.77541
0.999	1.96101	1.65512	2.84889
0.998	1.98478	1.65811	2.91448
0.997	1.99043	1.65927	2.95074
0.996	1.99485	1.70658	2.98791
0.995	2.00993	1.7292	3.00872
0.994	2.01304	1.74254	3.02579
0.993	2.05783	1.75371	3.04439
0.992	2.06107	1.75508	3.06017
0.991	2.06916	1.75585	3.08359
0.99	2.07318	1.75866	3.10672
0.989	2.08461	1.75964	3.12438
0.988	2.08601	1.7648	3.13357
0.987	2.09027	1.76656	3.14767
0.986	2.09645	1.76941	3.16288
0.985	2.10351	1.7696	3.17496
0.984	2.10744	1.77735	3.19416
0.983	2.10949	1.77771	3.20847
0.982	2.12235	1.78024	3.21572
0.981	2.12527	1.78186	3.2213
0.98	2.12637	1.78327	3.23254
0.979	2.12654	1.7901	3.23958
0.978	2.13067	1.79332	3.24804
0.977	2.13186	1.79459	3.25673
0.976	2.14584	1.79522	3.26927
0.975	2.14764	1.79641	3.2774
0.974	2.15219	1.79737	3.28738
0.973	2.15658	1.79875	3.29701
0.972	2.16461	1.80279	3.30293
0.971	2.16516	1.8028	3.32353
0.97	2.16752	1.80523	3.33676
0.969	2.17236	1.8053	3.34292
0.968	2.17411	1.80587	3.3474
0.967	2.17439	1.80911	3.35272
0.966	2.17442	1.80988	3.35856
0.965	2.17549	1.80998	3.36733
0.964	2.17582	1.81334	3.37158
0.963	2.17643	1.81374	3.37555
0.962	2.17781	1.81733	3.38261
0.961	2.17816	1.81916	3.38626
0.96	2.17892	1.82005	3.39431
0.959	2.17893	1.8204	3.40193
0.958	2.17972	1.82062	3.40872
0.957	2.18041	1.82268	3.41811
0.956	2.1808	1.82539	3.42521
0.955	2.18192	1.82586	3.43214
0.954	2.18283	1.82697	3.44102
0.953	2.18619	1.82704	3.44357
0.952	2.18811	1.82911	3.44909
0.951	2.18823	1.83018	3.45572
0.95	2.19021	1.83042	3.46288
0.949	2.19109	1.83049	3.47168
0.948	2.1916	1.83049	3.47745
0.947	2.19623	1.83229	3.481
0.946	2.20335	1.83275	3.48266
0.945	2.20795	1.83334	3.48651
0.944	2.20912	1.83492	3.49258
0.943	2.21014	1.83501	3.49617
0.942	2.21095	1.8359	3.49913
0.941	2.21149	1.83638	3.5042
0.94	2.21392	1.84026	3.5104
0.939	2.21417	1.84073	3.51561
0.938	2.21439	1.84425	3.52222
0.937	2.21448	1.84643	3.5259
0.936	2.21523	1.84684	3.53049
0.935	2.21834	1.84734	3.5346
0.934	2.22058	1.84838	3.53954
0.933	2.22082	1.84848	3.54234
0.932	2.22428	1.8508	3.54667
0.931	2.22467	1.85329	3.54952
0.93	2.22689	1.85555	3.55332
0.929	2.22825	1.85617	3.55709
0.928	2.23047	1.8566	3.56033
0.927	2.23411	1.85793	3.56399
0.926	2.23545	1.85969	3.56707
0.925	2.23562	1.86213	3.57039
0.924	2.23604	1.86345	3.57333
0.923	2.23952	1.86448	3.57702
0.922	2.23991	1.86511	3.57993
0.921	2.24	1.86544	3.58467
0.92	2.24171	1.86619	3.58855
0.919	2.24184	1.86695	3.5946
0.918	2.24217	1.8671	3.60138
0.917	2.24311	1.86728	3.60354
0.916	2.24497	1.87023	3.60852
0.915	2.24613	1.87025	3.61148
0.914	2.24784	1.87115	3.61518
0.913	2.24932	1.87124	3.61852
0.912	2.25049	1.87204	3.62554
0.911	2.25065	1.87266	3.63003
0.91	2.25146	1.87364	3.63213
0.909	2.25227	1.87364	3.63652
0.908	2.25241	1.87698	3.64212
0.907	2.25305	1.87711	3.64578
0.906	2.25322	1.87923	3.64935
0.905	2.25358	1.87979	3.65249
0.904	2.25406	1.88007	3.65677
0.903	2.25442	1.88188	3.66265
0.902	2.25623	1.88192	3.66685
0.901	2.25718	1.88345	3.67169
0.9	2.25762	1.88369	3.67387
0.899	2.25766	1.88418	3.67636
0.898	2.26015	1.88447	3.6807
0.897	2.26093	1.88465	3.68493
0.896	2.26325	1.88658	3.68844
0.895	2.26395	1.88683	3.69092
0.894	2.26743	1.8869	3.69368
0.893	2.26829	1.88702	3.69802
0.892	2.26908	1.88905	3.70084
0.891	2.27001	1.89116	3.70341
0.89	2.27063	1.89187	3.70585
0.889	2.27178	1.89213	3.7084
0.888	2.27188	1.89224	3.7107
0.887	2.27198	1.89245	3.71469
0.886	2.2728	1.89325	3.71855
0.885	2.27331	1.89503	3.72087
0.884	2.27511	1.8958	3.72283
0.883	2.27559	1.89596	3.72585
0.882	2.27593	1.89693	3.72802
0.881	2.27752	1.89703	3.73123
0.88	2.27927	1.89761	3.73467
0.879	2.28169	1.8984	3.73721
0.878	2.28243	1.89878	3.73913
0.877	2.28457	1.89914	3.74262
0.876	2.2846	1.9001	3.74641
0.875	2.28618	1.90058	3.74941
0.874	2.28771	1.90079	3.75076
0.873	2.28818	1.90121	3.7552
0.872	2.28836	1.90147	3.75823
0.871	2.28879	1.90283	3.76136
0.87	2.29288	1.9029	3.7626
0.869	2.29358	1.90364	3.76553
0.868	2.29426	1.90447	3.76928
0.867	2.2948	1.90568	3.7729
0.866	2.29489	1.90645	3.7779
0.865	2.29631	1.9081	3.78056
0.864	2.2966	1.9089	3.78243
0.863	2.29827	1.90928	3.78602
0.862	2.29869	1.91066	3.78817
0.861	2.29923	1.91201	3.79088
0.86	2.29924	1.91201	3.79409
0.859	2.30224	1.91235	3.79685
0.858	2.30387	1.91259	3.79961
0.857	2.30432	1.91374	3.80173
0.856	2.30448	1.91384	3.80523
0.855	2.30482	1.91393	3.80779
0.854	2.30773	1.91423	3.81109
0.853	2.30835	1.91471	3.81405
0.852	2.30898	1.91522	3.81567
0.851	2.31022	1.91568	3.81895
0.85	2.31061	1.91622	3.82221
0.849	2.31277	1.91708	3.82539
0.848	2.31293	1.91737	3.82927
0.847	2.31296	1.91755	3.83263
0.846	2.31311	1.91798	3.83485
0.845	2.3138	1.91841	3.8378
0.844	2.31442	1.91887	3.84058
0.843	2.31576	1.91965	3.84286
0.842	2.31666	1.91978	3.8458
0.841	2.31773	1.92027	3.85018
0.84	2.31826	1.92044	3.85338
0.839	2.31951	1.921	3.85613
0.838	2.32144	1.92297	3.85915
0.837	2.32171	1.92392	3.86214
0.836	2.32245	1.92392	3.86408
0.835	2.32284	1.92407	3.86644
0.834	2.32358	1.92512	3.86867
0.833	2.32427	1.92591	3.87204
0.832	2.32431	1.92609	3.87515
0.831	2.32453	1.92673	3.87885
0.83	2.32529	1.92681	3.88201
0.829	2.32541	1.9273	3.8843
0.828	2.32804	1.92799	3.88634
0.827	2.33007	1.92947	3.89049
0.826	2.33069	1.93276	3.8929
0.825	2.33094	1.93312	3.89569
0.824	2.33262	1.93351	3.8982
0.823	2.33329	1.9344	3.90103
0.822	2.3346	1.93519	3.90608
0.821	2.3355	1.93615	3.91039
0.82	2.33573	1.93645	3.91206
0.819	2.33897	1.93685	3.9141
0.818	2.34048	1.93749	3.91589
0.817	2.34378	1.93828	3.91892
0.816	2.34383	1.93903	3.92155
0.815	2.34434	1.93984	3.92337
0.814	2.34445	1.93984	3.92544
0.813	2.34468	1.94027	3.92891
0.812	2.34481	1.9404	3.93139
0.811	2.34787	1.94206	3.9347
0.81	2.35111	1.94239	3.93662
0.809	2.35114	1.94252	3.93993
0.808	2.35379	1.94317	3.94307
0.807	2.35394	1.94441	3.9453
0.806	2.35431	1.94461	3.94731
0.805	2.35542	1.94504	3.95054
0.804	2.35617	1.94544	3.95279
0.803	2.35721	1.9466	3.9546
0.802	2.35962	1.94699	3.95712
0.801	2.35979	1.94699	3.96046
0.8	2.35999	1.94809	3.96329
0.799	2.36001	1.94867	3.96627
0.798	2.36176	1.94919	3.96897
0.797	2.3633	1.95053	3.97232
0.796	2.36337	1.95056	3.97506
0.795	2.36434	1.95114	3.97812
0.794	2.36476	1.9515	3.98027
0.793	2.36487	1.95161	3.98364
0.792	2.36493	1.95179	3.98591
0.791	2.36569	1.95214	3.98923
0.79	2.36591	1.95215	3.99047
0.789	2.3664	1.95218	3.9952
0.788	2.36681	1.9524	3.99675
0.787	2.36817	1.95262	3.99934
0.786	2.36915	1.95271	4.00164
0.785	2.36926	1.9531	4.00444
0.784	2.36968	1.95333	4.00762
0.783	2.37135	1.95419	4.01047
0.782	2.37151	1.95522	4.01136
0.781	2.37204	1.95528	4.01376
0.78	2.37238	1.95548	4.01632
0.779	2.373	1.95609	4.01957
0.778	2.37337	1.95643	4.02241
0.777	2.37353	1.95743	4.0245
0.776	2.37393	1.95808	4.02642
0.775	2.37414	1.95943	4.02882
0.774	2.37436	1.95948	4.03277
0.773	2.37543	1.96028	4.0363
0.772	2.37684	1.96114	4.03987
0.771	2.37787	1.96164	4.0421
0.77	2.3786	1.96183	4.04475
0.769	2.38006	1.96193	4.04752
0.768	2.38102	1.96304	4.04971
0.767	2.38219	1.96347	4.05142
0.766	2.38308	1.96361	4.05309
0.765	2.38413	1.96365	4.05562
0.764	2.38626	1.96399	4.05938
0.763	2.38777	1.96404	4.06104
0.762	2.39001	1.96425	4.06274
0.761	2.39059	1.96481	4.06514
0.76	2.39109	1.96483	4.0678
0.759	2.39157	1.96508	4.06961
0.758	2.39331	1.96652	4.07219
0.757	2.3947	1.96659	4.07359
0.756	2.39517	1.96662	4.07634
0.755	2.39823	1.96724	4.07838
0.754	2.39895	1.96853	4.0812
0.753	2.39939	1.96872	4.08462
0.752	2.39973	1.96874	4.0872
0.751	2.40213	1.96888	4.08902
0.75	2.40226	1.96961	4.09178
0.749	2.40262	1.96969	4.09356
0.748	2.40331	1.96992	4.09598
0.747	2.40357	1.9723	4.09773
0.746	2.40371	1.97316	4.09992
0.745	2.40459	1.97318	4.10381
0.744	2.40489	1.97349	4.10666
0.743	2.40545	1.97362	4.10852
0.742	2.40602	1.97374	4.10996
0.741	2.40633	1.97394	4.11213
0.74	2.40707	1.97424	4.11533
0.739	2.40757	1.97497	4.11839
0.738	2.40764	1.97521	4.1209
0.737	2.40769	1.97619	4.1239
0.736	2.4077	1.97682	4.12646
0.735	2.40776	1.9769	4.12856
0.734	2.40809	1.97702	4.13031
0.733	2.4083	1.97832	4.13222
0.732	2.40834	1.97845	4.1341
0.731	2.409	1.97892	4.13616
0.73	2.40932	1.97939	4.13782
0.729	2.41013	1.9795	4.14151
0.728	2.41061	1.98032	4.14321
0.727	2.41072	1.9806	4.14657
0.726	2.41156	1.98118	4.14796
0.725	2.41407	1.9815	4.15068
0.724	2.41453	1.98182	4.15262
0.723	2.41489	1.98191	4.15434
0.722	2.41495	1.98234	4.15662
0.721	2.41543	1.98284	4.15958
0.72	2.417	1.98285	4.16239
0.719	2.41854	1.98304	4.1645
0.718	2.41973	1.98326	4.16687
0.717	2.41978	1.98331	4.16934
0.716	2.4224	1.98405	4.17223
0.715	2.42334	1.98498	4.17564
0.714	2.42464	1.98589	4.17868
0.713	2.42681	1.98642	4.18162
0.712	2.42725	1.98648	4.18325
0.711	2.42792	1.98672	4.18478
0.71	2.42857	1.98696	4.18655
0.709	2.42872	1.98702	4.18958
0.708	2.42908	1.98708	4.19254
0.707	2.43201	1.98715	4.19428
0.706	2.43283	1.98748	4.19652
0.705	2.43322	1.98795	4.19882
0.704	2.43335	1.9895	4.20183
0.703	2.43408	1.98975	4.20418
0.702	2.43457	1.99053	4.20534
0.701	2.4346	1.99149	4.20757
0.7	2.43544	1.99194	4.20981
0.699	2.43547	1.99236	4.21098
0.698	2.43563	1.99287	4.21265
0.697	2.43583	1.99297	4.21638
0.696	2.43639	1.99302	4.21917
0.695	2.43666	1.99311	4.22279
0.694	2.44011	1.99348	4.2249
0.693	2.44027	1.99353	4.22698
0.692	2.44059	1.99361	4.23023
0.691	2.44164	1.99483	4.23229
0.69	2.44167	1.99492	4.23514
0.689	2.44171	1.99582	4.23779
0.688	2.44194	1.99625	4.23922
0.687	2.44239	1.99704	4.24166
0.686	2.44299	1.9973	4.24317
0.685	2.44343	1.99733	4.24526
0.684	2.44379	1.99773	4.24747
0.683	2.44381	1.9981	4.25109
0.682	2.44397	1.99851	4.25379
0.681	2.44426	1.99868	4.25668
0.68	2.4443	1.99868	4.25901
0.679	2.44438	1.99919	4.26073
0.678	2.44461	2.00079	4.26274
0.677	2.44497	2.00097	4.26642
0.676	2.44509	2.00106	4.26849
0.675	2.44661	2.0024	4.27057
0.674	2.44772	2.00324	4.27288
0.673	2.44782	2.00329	4.27517
0.672	2.44787	2.00347	4.27813
0.671	2.44871	2.00356	4.27978
0.67	2.44885	2.0036	4.28263
0.669	2.44907	2.00376	4.28409
0.668	2.44925	2.00384	4.28612
0.667	2.44943	2.00442	4.2881
0.666	2.45037	2.00466	4.29
0.665	2.45046	2.00476	4.29256
0.664	2.4507	2.00484	4.29533
0.663	2.45115	2.00495	4.29787
0.662	2.45197	2.00504	4.30035
0.661	2.45248	2.00545	4.30306
0.66	2.45298	2.00558	4.30535
0.659	2.45331	2.00566	4.30922
0.658	2.45379	2.0058	4.31198
0.657	2.4572	2.00657	4.31394
0.656	2.45917	2.00693	4.31813
0.655	2.45999	2.00847	4.31991
0.654	2.46052	2.00944	4.32173
0.653	2.46236	2.00955	4.32295
0.652	2.46335	2.00972	4.32469
0.651	2.46384	2.01023	4.32619
0.65	2.46455	2.01123	4.32865
0.649	2.46469	2.01176	4.33069
0.648	2.4656	2.01361	4.33467
0.647	2.46577	2.01394	4.33636
0.646	2.46741	2.01446	4.33858
0.645	2.46919	2.01457	4.34146
0.644	2.46932	2.01481	4.34419
0.643	2.46939	2.0149	4.34615
0.642	2.46969	2.01534	4.34751
0.641	2.46988	2.01566	4.3499
0.64	2.46996	2.01629	4.35106
0.639	2.47081	2.01668	4.35292
0.638	2.47216	2.01669	4.35473
0.637	2.47226	2.01698	4.35693
0.636	2.47256	2.01794	4.35897
0.635	2.47348	2.01918	4.36111
0.634	2.47395	2.01935	4.36356
0.633	2.47397	2.02012	4.36532
0.632	2.47422	2.02122	4.36895
0.631	2.47423	2.02132	4.37123
0.63	2.47428	2.02159	4.37294
0.629	2.47474	2.02164	4.37447
0.628	2.47483	2.02166	4.37746
0.627	2.47684	2.02219	4.37899
0.626	2.47752	2.02263	4.38027
0.625	2.47847	2.02275	4.38424
0.624	2.47852	2.0231	4.38553
0.623	2.4811	2.02318	4.38769
0.622	2.48115	2.02363	4.38926
0.621	2.4817	2.02391	4.39403
0.62	2.48212	2.02392	4.39591
0.619	2.48266	2.02511	4.3981
0.618	2.48333	2.02553	4.40117
0.617	2.48446	2.02575	4.40385
0.616	2.48454	2.0262	4.40591
0.615	2.48625	2.02635	4.40954
0.614	2.48663	2.02659	4.41202
0.613	2.48679	2.02668	4.41536
0.612	2.48822	2.02679	4.4188
0.611	2.48837	2.02758	4.42293
0.61	2.48838	2.02816	4.42528
0.609	2.48884	2.02911	4.42783
0.608	2.48978	2.0299	4.43036
0.607	2.49003	2.03034	4.43253
0.606	2.49125	2.03065	4.43483
0.605	2.49298	2.03153	4.43683
0.604	2.493	2.03168	4.43918
0.603	2.49495	2.03185	4.44194
0.602	2.49567	2.03186	4.44444
0.601	2.49581	2.03246	4.44649
0.6	2.49682	2.03258	4.44913
0.599	2.49748	2.03343	4.45136
0.598	2.49818	2.03346	4.45309
0.597	2.49837	2.03368	4.4548
0.596	2.49958	2.0348	4.45745
0.595	2.50011	2.03482	4.46037
0.594	2.50132	2.0353	4.46288
0.593	2.50142	2.03595	4.46483
0.592	2.50162	2.03661	4.46565
0.591	2.50226	2.0367	4.46842
0.59	2.5026	2.03733	4.47208
0.589	2.50393	2.0374	4.47368
0.588	2.5041	2.03761	4.47504
0.587	2.50477	2.03765	4.47897
0.586	2.50507	2.03792	4.48116
0.585	2.50533	2.03862	4.48392
0.584	2.50564	2.03923	4.48608
0.583	2.50725	2.03927	4.48797
0.582	2.50777	2.03933	4.48944
0.581	2.50816	2.0401	4.49171
0.58	2.50857	2.04015	4.49383
0.579	2.50883	2.04021	4.49588
0.578	2.51017	2.04128	4.49725
0.577	2.51099	2.04141	4.49975
0.576	2.51199	2.04236	4.50221
0.575	2.51287	2.04269	4.5043
0.574	2.51367	2.0431	4.50606
0.573	2.51478	2.04367	4.50932
0.572	2.51594	2.04375	4.51129
0.571	2.51618	2.04428	4.51363
0.57	2.51622	2.04455	4.51726
0.569	2.51634	2.04509	4.51904
0.568	2.51706	2.04592	4.52213
0.567	2.51795	2.04609	4.52604
0.566	2.51969	2.04655	4.52844
0.565	2.52055	2.04731	4.53071
0.564	2.52146	2.04743	4.53319
0.563	2.52176	2.04759	4.53628
0.562	2.52223	2.0477	4.53842
0.561	2.52238	2.04811	4.54116
0.56	2.52247	2.04902	4.54423
0.559	2.52248	2.04925	4.54601
0.558	2.52334	2.04976	4.54841
0.557	2.52343	2.05014	4.55122
0.556	2.52359	2.05057	4.55364
0.555	2.52457	2.05066	4.55593
0.554	2.52474	2.05121	4.55787
0.553	2.52575	2.05123	4.5605
0.552	2.52586	2.05183	4.56304
0.551	2.52857	2.05303	4.56602
0.55	2.52969	2.05304	4.56757
0.549	2.53009	2.05304	4.57028
0.548	2.5305	2.05312	4.57179
0.547	2.5306	2.05354	4.57454
0.546	2.53092	2.05363	4.57642
0.545	2.53163	2.05364	4.57858
0.544	2.53204	2.05396	4.58121
0.543	2.53306	2.05468	4.58299
0.542	2.53339	2.05588	4.58518
0.541	2.53463	2.05625	4.58806
0.54	2.53507	2.05661	4.59112
0.539	2.5352	2.05662	4.59389
0.538	2.53659	2.05667	4.59689
0.537	2.53722	2.05772	4.60138
0.536	2.53885	2.05787	4.60336
0.535	2.53991	2.05802	4.60519
0.534	2.54034	2.05877	4.60713
0.533	2.54096	2.06015	4.60888
0.532	2.54138	2.06028	4.61125
0.531	2.54214	2.06033	4.61327
0.53	2.54356	2.06045	4.61641
0.529	2.54432	2.06058	4.61924
0.528	2.54467	2.06091	4.62211
0.527	2.54555	2.06118	4.62529
0.526	2.54756	2.06177	4.62817
0.525	2.54764	2.06186	4.62985
0.524	2.54797	2.06187	4.63322
0.523	2.55028	2.06268	4.63502
0.522	2.55033	2.06289	4.63846
0.521	2.55084	2.06309	4.64103
0.52	2.55115	2.06408	4.64362
0.519	2.55158	2.06471	4.64578
0.518	2.55355	2.06529	4.64987
0.517	2.55366	2.06536	4.65334
0.516	2.55429	2.06572	4.65678
0.515	2.55492	2.06621	4.66015
0.514	2.55498	2.06622	4.66254
0.513	2.55544	2.06646	4.66416
0.512	2.55619	2.06683	4.66585
0.511	2.55633	2.0678	4.66805
0.51	2.55913	2.06789	4.67046
0.509	2.55969	2.06861	4.67349
0.508	2.56128	2.06987	4.67657
0.507	2.56202	2.07017	4.67846
0.506	2.56268	2.07035	4.682
0.505	2.56326	2.07192	4.68455
0.504	2.56356	2.07206	4.68597
0.503	2.56447	2.07228	4.6901
0.502	2.56477	2.07293	4.69276
0.501	2.56538	2.0732	4.69408
0.5	2.56756	2.07321	4.69593
0.499	2.56764	2.07346	4.6981
0.498	2.56773	2.0735	4.69998
0.497	2.56781	2.07408	4.70191
0.496	2.56803	2.07442	4.70419
0.495	2.56807	2.07483	4.70792
0.494	2.56827	2.07512	4.70998
0.493	2.5686	2.07559	4.71189
0.492	2.56929	2.07663	4.71423
0.491	2.57045	2.0773	4.7168
0.49	2.57111	2.07763	4.72082
0.489	2.57126	2.07764	4.72503
0.488	2.57181	2.07815	4.72753
0.487	2.57213	2.07834	4.73164
0.486	2.57246	2.07886	4.73475
0.485	2.57252	2.07959	4.7389
0.484	2.57456	2.0797	4.7406
0.483	2.57498	2.07979	4.74358
0.482	2.57565	2.07995	4.74463
0.481	2.57669	2.08013	4.74785
0.48	2.57697	2.08024	4.75061
0.479	2.57703	2.08082	4.75313
0.478	2.57863	2.08103	4.7547
0.477	2.57983	2.08186	4.75677
0.476	2.57984	2.08201	4.75933
0.475	2.5803	2.08218	4.7618
0.474	2.58112	2.08231	4.76551
0.473	2.58135	2.08251	4.76901
0.472	2.58153	2.08269	4.77178
0.471	2.58257	2.08298	4.77437
0.47	2.58373	2.08353	4.77678
0.469	2.58374	2.08426	4.77831
0.468	2.58386	2.08447	4.78067
0.467	2.58676	2.08587	4.784
0.466	2.5896	2.08591	4.78629
0.465	2.58964	2.08625	4.78928
0.464	2.58982	2.08727	4.79172
0.463	2.59059	2.08747	4.79334
0.462	2.59101	2.08791	4.79507
0.461	2.59126	2.08823	4.7972
0.46	2.59162	2.08871	4.79925
0.459	2.59209	2.08944	4.80261
0.458	2.59327	2.08954	4.80495
0.457	2.59342	2.09007	4.80751
0.456	2.59418	2.09013	4.81005
0.455	2.59494	2.09236	4.81233
0.454	2.59578	2.09275	4.81368
0.453	2.59637	2.09316	4.81493
0.452	2.59645	2.0933	4.81729
0.451	2.59859	2.09365	4.81899
0.45	2.59864	2.09426	4.82138
0.449	2.59866	2.09469	4.82447
0.448	2.59923	2.09487	4.82666
0.447	2.60051	2.0955	4.82992
0.446	2.60145	2.09553	4.83205
0.445	2.60269	2.09625	4.83505
0.444	2.60296	2.0967	4.83764
0.443	2.60537	2.0969	4.84187
0.442	2.60654	2.09692	4.84436
0.441	2.60786	2.0972	4.84647
0.44	2.60844	2.09744	4.85068
0.439	2.60881	2.09769	4.85361
0.438	2.60939	2.09854	4.85538
0.437	2.60999	2.09855	4.85997
0.436	2.61138	2.09866	4.8625
0.435	2.61146	2.09907	4.86525
0.434	2.61191	2.09988	4.86842
0.433	2.6122	2.10081	4.87061
0.432	2.61269	2.10091	4.87263
0.431	2.61287	2.10195	4.87574
0.43	2.61358	2.10209	4.87753
0.429	2.61373	2.10295	4.88032
0.428	2.614	2.10303	4.88237
0.427	2.61578	2.10309	4.88631
0.426	2.61635	2.10311	4.88961
0.425	2.61698	2.10325	4.89456
0.424	2.61813	2.10326	4.89744
0.423	2.61868	2.1039	4.90005
0.422	2.61869	2.10431	4.90544
0.421	2.61997	2.10588	4.90802
0.42	2.62025	2.10641	4.90998
0.419	2.62047	2.10642	4.91191
0.418	2.6217	2.10673	4.91486
0.417	2.62284	2.10677	4.9183
0.416	2.62322	2.1069	4.92113
0.415	2.62338	2.10751	4.92421
0.414	2.62437	2.10791	4.92768
0.413	2.62477	2.10807	4.93012
0.412	2.62533	2.1084	4.93243
0.411	2.62605	2.10941	4.9348
0.41	2.62652	2.10943	4.9381
0.409	2.62728	2.11015	4.94172
0.408	2.62865	2.11042	4.94346
0.407	2.6289	2.11058	4.94608
0.406	2.62964	2.11214	4.94913
0.405	2.63036	2.11274	4.95149
0.404	2.63058	2.11311	4.95393
0.403	2.63113	2.11429	4.95843
0.402	2.63185	2.11433	4.96124
0.401	2.63185	2.11473	4.96353
0.4	2.63221	2.11499	4.96839
0.399	2.63252	2.1157	4.97064
0.398	2.63307	2.11596	4.97253
0.397	2.63318	2.11623	4.97589
0.396	2.63372	2.11688	4.97938
0.395	2.63639	2.11708	4.98351
0.394	2.63774	2.11709	4.98729
0.393	2.63777	2.11746	4.9896
0.392	2.63779	2.11747	4.99297
0.391	2.63823	2.11792	4.99432
0.39	2.63855	2.11806	4.99645
0.389	2.63857	2.11826	4.99988
0.388	2.63922	2.11951	5.00258
0.387	2.63958	2.11986	5.00663
0.386	2.63977	2.12204	5.01007
0.385	2.64099	2.12216	5.01193
0.384	2.64215	2.12249	5.01399
0.383	2.64235	2.12327	5.0161
0.382	2.64291	2.1233	5.01889
0.381	2.64308	2.12426	5.02122
0.38	2.64368	2.12429	5.02236
0.379	2.6439	2.12435	5.02525
0.378	2.64468	2.12496	5.0278
0.377	2.64554	2.12501	5.0304
0.376	2.64641	2.12525	5.03286
0.375	2.64687	2.12527	5.03643
0.374	2.64826	2.12549	5.04154
0.373	2.64842	2.12564	5.04486
0.372	2.65077	2.12639	5.04953
0.371	2.65283	2.12651	5.05225
0.37	2.6532	2.12719	5.05716
0.369	2.65358	2.12751	5.06065
0.368	2.65395	2.12756	5.06332
0.367	2.65439	2.12828	5.06737
0.366	2.65587	2.12849	5.07098
0.365	2.65721	2.12989	5.07462
0.364	2.65755	2.13007	5.07758
0.363	2.6576	2.13019	5.08102
0.362	2.65838	2.13052	5.08323
0.361	2.65876	2.13062	5.08469
0.36	2.66035	2.13085	5.08656
0.359	2.66076	2.13328	5.08889
0.358	2.66077	2.13348	5.09176
0.357	2.66178	2.13357	5.09459
0.356	2.66205	2.13372	5.09792
0.355	2.66246	2.13416	5.10081
0.354	2.66278	2.13456	5.10467
0.353	2.66294	2.13467	5.10975
0.352	2.6631	2.13655	5.11109
0.351	2.66468	2.13664	5.11499
0.35	2.66575	2.1369	5.11787
0.349	2.66576	2.13719	5.12143
0.348	2.66602	2.1372	5.12431
0.347	2.66692	2.13735	5.12758
0.346	2.66714	2.13843	5.12987
0.345	2.66737	2.13958	5.13605
0.344	2.66766	2.14027	5.13882
0.343	2.6681	2.14058	5.14194
0.342	2.66925	2.1409	5.14377
0.341	2.66926	2.14117	5.1492
0.34	2.67225	2.14117	5.15297
0.339	2.67261	2.14152	5.15714
0.338	2.67376	2.14155	5.15848
0.337	2.6742	2.14211	5.16097
0.336	2.6759	2.14215	5.16515
0.335	2.67596	2.14261	5.16639
0.334	2.67615	2.14379	5.16891
0.333	2.67626	2.14425	5.17165
0.332	2.67703	2.14488	5.17475
0.331	2.6791	2.14512	5.1765
0.33	2.67944	2.14519	5.17896
0.329	2.67968	2.14613	5.18171
0.328	2.68119	2.14657	5.18745
0.327	2.68323	2.14766	5.19014
0.326	2.68324	2.1482	5.19262
0.325	2.68358	2.14971	5.1955
0.324	2.68398	2.15014	5.2016
0.323	2.68535	2.15038	5.20595
0.322	2.6859	2.15053	5.20977
0.321	2.686	2.15069	5.21301
0.32	2.6861	2.15112	5.21721
0.319	2.68612	2.15141	5.21969
0.318	2.68628	2.15296	5.22461
0.317	2.68742	2.15296	5.22845
0.316	2.69015	2.1535	5.23078
0.315	2.69017	2.15391	5.23335
0.314	2.69232	2.15396	5.23677
0.313	2.69333	2.15479	5.23989
0.312	2.69333	2.1585	5.24449
0.311	2.69339	2.15892	5.24866
0.31	2.69415	2.15923	5.25525
0.309	2.69432	2.15946	5.25856
0.308	2.69697	2.15968	5.26158
0.307	2.69935	2.16043	5.26575
0.306	2.7018	2.16058	5.26883
0.305	2.70322	2.16063	5.27256
0.304	2.70323	2.16102	5.27533
0.303	2.70447	2.16168	5.27864
0.302	2.70682	2.16243	5.28134
0.301	2.70912	2.16251	5.2879
0.3	2.70991	2.16355	5.29155
0.299	2.71028	2.16368	5.29672
0.298	2.71052	2.16379	5.30002
0.297	2.71077	2.16399	5.30443
0.296	2.71218	2.16481	5.30944
0.295	2.71294	2.16543	5.3125
0.294	2.71335	2.16544	5.31584
0.293	2.71391	2.16549	5.31934
0.292	2.71435	2.1658	5.32233
0.291	2.71572	2.16622	5.32626
0.29	2.71576	2.16684	5.3286
0.289	2.71805	2.16692	5.33052
0.288	2.71853	2.16694	5.33624
0.287	2.71854	2.16726	5.3409
0.286	2.7187	2.16751	5.3449
0.285	2.7191	2.16887	5.34958
0.284	2.71916	2.16887	5.35407
0.283	2.71943	2.16937	5.36021
0.282	2.7206	2.16943	5.36316
0.281	2.72124	2.17073	5.36742
0.28	2.72131	2.17106	5.37273
0.279	2.72305	2.17108	5.3763
0.278	2.72356	2.17158	5.38095
0.277	2.72486	2.17164	5.38342
0.276	2.72545	2.1717	5.38754
0.275	2.72703	2.17227	5.39135
0.274	2.72714	2.17248	5.39584
0.273	2.72885	2.17361	5.39885
0.272	2.72903	2.17394	5.40321
0.271	2.72944	2.17452	5.40612
0.27	2.7297	2.17568	5.41379
0.269	2.73007	2.17611	5.41781
0.268	2.73081	2.17669	5.42393
0.267	2.73111	2.17761	5.4283
0.266	2.73128	2.17844	5.43015
0.265	2.73152	2.17852	5.43315
0.264	2.73199	2.1799	5.43777
0.263	2.73305	2.1806	5.44334
0.262	2.7344	2.18073	5.44666
0.261	2.73504	2.18079	5.44987
0.26	2.73513	2.18129	5.45701
0.259	2.73618	2.18169	5.45938
0.258	2.73695	2.18245	5.46197
0.257	2.73696	2.18262	5.46741
0.256	2.73917	2.18272	5.47043
0.255	2.73995	2.18286	5.47579
0.254	2.74326	2.18311	5.47935
0.253	2.74379	2.1837	5.48339
0.252	2.74732	2.18373	5.49121
0.251	2.74939	2.18422	5.49628
0.25	2.74944	2.18506	5.50141
0.249	2.75	2.18553	5.50491
0.248	2.75403	2.18565	5.5079
0.247	2.75416	2.18571	5.51356
0.246	2.75569	2.18793	5.51891
0.245	2.75598	2.18933	5.52652
0.244	2.75622	2.19046	5.52895
0.243	2.7586	2.19071	5.53271
0.242	2.75893	2.19133	5.53649
0.241	2.75898	2.19142	5.5435
0.24	2.75909	2.19179	5.54723
0.239	2.76073	2.19198	5.55179
0.238	2.76082	2.19316	5.55514
0.237	2.76244	2.19341	5.55966
0.236	2.76457	2.19479	5.56539
0.235	2.76491	2.19504	5.56937
0.234	2.76496	2.19519	5.57298
0.233	2.76516	2.19651	5.57587
0.232	2.76527	2.19663	5.5786
0.231	2.76608	2.19719	5.58385
0.23	2.76744	2.19773	5.58946
0.229	2.7678	2.19906	5.59306
0.228	2.76788	2.19917	5.59745
0.227	2.76796	2.19924	5.60094
0.226	2.76894	2.20121	5.60362
0.225	2.76959	2.20121	5.60765
0.224	2.77034	2.20195	5.61394
0.223	2.7719	2.20403	5.62007
0.222	2.77206	2.20482	5.62474
0.221	2.77409	2.205	5.62896
0.22	2.77429	2.20566	5.63738
0.219	2.77664	2.20588	5.64214
0.218	2.77737	2.20604	5.64691
0.217	2.77799	2.20614	5.65367
0.216	2.77857	2.20623	5.65817
0.215	2.77949	2.208	5.66338
0.214	2.78076	2.20971	5.66682
0.213	2.78082	2.20987	5.67145
0.212	2.78124	2.21025	5.67654
0.211	2.78153	2.21029	5.68042
0.21	2.78313	2.21036	5.68603
0.209	2.78466	2.21045	5.68965
0.208	2.78719	2.21097	5.69452
0.207	2.79152	2.21104	5.69902
0.206	2.79341	2.21167	5.70313
0.205	2.79426	2.21208	5.70503
0.204	2.7952	2.21221	5.71022
0.203	2.7958	2.21344	5.71613
0.202	2.79609	2.21349	5.72025
0.201	2.79626	2.21379	5.72369
0.2	2.79651	2.21406	5.72845
0.199	2.79682	2.21549	5.73453
0.198	2.7992	2.21568	5.73793
0.197	2.79936	2.21637	5.74564
0.196	2.80023	2.21645	5.74937
0.195	2.80042	2.21698	5.75258
0.194	2.80079	2.21837	5.75507
0.193	2.8033	2.21895	5.76373
0.192	2.80501	2.2196	5.77176
0.191	2.80657	2.21968	5.7764
0.19	2.80802	2.22049	5.78324
0.189	2.80837	2.22085	5.7869
0.188	2.81012	2.22108	5.79513
0.187	2.81055	2.2215	5.79899
0.186	2.81097	2.2217	5.80321
0.185	2.81122	2.22223	5.81028
0.184	2.81219	2.22473	5.81741
0.183	2.81262	2.22551	5.82341
0.182	2.81481	2.22579	5.82778
0.181	2.81541	2.22583	5.83689
0.18	2.818	2.22618	5.84321
0.179	2.81906	2.22723	5.85201
0.178	2.81908	2.22788	5.8566
0.177	2.82143	2.22843	5.86118
0.176	2.82144	2.22899	5.86585
0.175	2.8228	2.22954	5.8716
0.174	2.823	2.23205	5.87786
0.173	2.82312	2.23221	5.88196
0.172	2.82537	2.23274	5.89312
0.171	2.82567	2.23343	5.8991
0.17	2.82661	2.23348	5.90171
0.169	2.82669	2.23476	5.90512
0.168	2.8271	2.23605	5.91141
0.167	2.82714	2.23742	5.91656
0.166	2.82901	2.23752	5.92131
0.165	2.83033	2.23811	5.92704
0.164	2.83069	2.239	5.93352
0.163	2.8322	2.24011	5.93994
0.162	2.83527	2.24112	5.94551
0.161	2.83541	2.24165	5.95053
0.16	2.83588	2.24172	5.95474
0.159	2.84058	2.24327	5.95917
0.158	2.84237	2.24533	5.96493
0.157	2.8431	2.24553	5.96946
0.156	2.84373	2.24596	5.97711
0.155	2.8445	2.24601	5.99048
0.154	2.84688	2.24675	5.99805
0.153	2.84804	2.24693	6.01031
0.152	2.84929	2.25032	6.01612
0.151	2.85357	2.25084	6.02176
0.15	2.85371	2.2511	6.02812
0.149	2.85449	2.2532	6.03382
0.148	2.85584	2.25402	6.04151
0.147	2.85703	2.25637	6.0474
0.146	2.85864	2.25738	6.05301
0.145	2.86081	2.25797	6.0594
0.144	2.86328	2.25837	6.06715
0.143	2.86479	2.25894	6.07312
0.142	2.86585	2.2603	6.08229
0.141	2.86624	2.26081	6.08959
0.14	2.86656	2.26082	6.09824
0.139	2.86804	2.26188	6.10483
0.138	2.87015	2.26191	6.11506
0.137	2.87141	2.26243	6.12218
0.136	2.87213	2.26307	6.1272
0.135	2.87285	2.26374	6.13054
0.134	2.87362	2.26384	6.14111
0.133	2.87562	2.26471	6.1511
0.132	2.8757	2.26616	6.15854
0.131	2.8776	2.26737	6.16822
0.13	2.87803	2.26813	6.17716
0.129	2.87839	2.27114	6.1859
0.128	2.88101	2.27288	6.19364
0.127	2.88406	2.27432	6.2016
0.126	2.88973	2.27487	6.21065
0.125	2.89233	2.27629	6.22518
0.124	2.89247	2.27752	6.23978
0.123	2.89295	2.27852	6.24751
0.122	2.89583	2.27949	6.25795
0.121	2.89632	2.28458	6.26582
0.12	2.89672	2.28778	6.27545
0.119	2.89811	2.28808	6.2852
0.118	2.89887	2.28834	6.29091
0.117	2.90051	2.29029	6.29971
0.116	2.90171	2.29232	6.31049
0.115	2.90389	2.29266	6.32173
0.114	2.90582	2.29504	6.32774
0.113	2.90615	2.29608	6.33905
0.112	2.90765	2.29733	6.34773
0.111	2.90835	2.29966	6.35231
0.11	2.90945	2.29991	6.36228
0.109	2.91225	2.29996	6.37003
0.108	2.91266	2.30164	6.38454
0.107	2.91404	2.30228	6.39467
0.106	2.91453	2.30319	6.40231
0.105	2.91602	2.30493	6.41086
0.104	2.9164	2.30493	6.41564
0.103	2.91839	2.30599	6.42617
0.102	2.91897	2.30649	6.43163
0.101	2.91957	2.30669	6.44418
0.1	2.92075	2.30731	6.44818
0.099	2.92161	2.30869	6.45893
0.098	2.92341	2.31026	6.47151
0.097	2.92569	2.31073	6.47984
0.096	2.92726	2.31083	6.49717
0.095	2.93388	2.31345	6.51079
0.094	2.93559	2.31359	6.52131
0.093	2.94059	2.31404	6.52861
0.092	2.94085	2.31454	6.54147
0.091	2.94343	2.31528	6.54735
0.09	2.9447	2.3168	6.55832
0.089	2.94485	2.31714	6.5641
0.088	2.9467	2.31766	6.57698
0.087	2.94914	2.31924	6.58446
0.086	2.95422	2.32005	6.59231
0.085	2.95666	2.32015	6.60224
0.084	2.95823	2.32166	6.61163
0.083	2.95954	2.32187	6.63222
0.082	2.96314	2.32248	6.64583
0.081	2.96387	2.3237	6.65418
0.08	2.96413	2.32387	6.66505
0.079	2.96418	2.32394	6.67901
0.078	2.96478	2.32676	6.69378
0.077	2.96523	2.32798	6.70347
0.076	2.96537	2.32927	6.71981
0.075	2.96642	2.33039	6.73174
0.074	2.97153	2.33053	6.74683
0.073	2.97553	2.33246	6.76025
0.072	2.97598	2.33272	6.7799
0.071	2.97771	2.33609	6.79789
0.07	2.98064	2.33642	6.8086
0.069	2.98168	2.33644	6.82601
0.068	2.98224	2.33791	6.83892
0.067	2.9838	2.34007	6.85366
0.066	2.9869	2.3405	6.87148
0.065	2.98842	2.34291	6.8856
0.064	2.98936	2.34464	6.9046
0.063	2.9894	2.34644	6.92763
0.062	2.98991	2.34684	6.93996
0.061	2.9951	2.34802	6.95238
0.06	2.99659	2.34886	6.966
0.059	2.99869	2.35169	6.98475
0.058	2.99885	2.35634	7.00329
0.057	3.00169	2.35838	7.02003
0.056	3.00493	2.35946	7.0354
0.055	3.00649	2.35992	7.05009
0.054	3.00734	2.36238	7.08323
0.053	3.02933	2.36638	7.09626
0.052	3.02968	2.3667	7.11106
0.051	3.03093	2.37203	7.12638
0.05	3.04264	2.37289	7.14097
0.049	3.04606	2.37303	7.15892
0.048	3.05139	2.37354	7.17582
0.047	3.05155	2.37811	7.19901
0.046	3.05495	2.38188	7.21865
0.045	3.06015	2.38328	7.23871
0.044	3.06528	2.38464	7.26442
0.043	3.0665	2.38648	7.28546
0.042	3.0743	2.38739	7.3136
0.041	3.07686	2.3957	7.33017
0.04	3.07854	2.40278	7.34908
0.039	3.08212	2.40582	7.37149
0.038	3.08487	2.40758	7.38945
0.037	3.08548	2.41592	7.41614
0.036	3.09084	2.41659	7.44578
0.035	3.09586	2.4212	7.46144
0.034	3.09735	2.42493	7.47655
0.033	3.0975	2.42759	7.50185
0.032	3.0982	2.43108	7.52227
0.031	3.10333	2.43386	7.54831
0.03	3.11033	2.43466	7.57289
0.029	3.12086	2.43798	7.59936
0.028	3.12556	2.43798	7.64993
0.027	3.13482	2.44852	7.67891
0.026	3.14005	2.45827	7.74775
0.025	3.14383	2.46497	7.80528
0.024	3.15786	2.46517	7.82591
0.023	3.16934	2.46855	7.87637
0.022	3.18064	2.47161	7.90665
0.021	3.18869	2.47896	7.95038
0.02	3.1984	2.4957	7.98089
0.019	3.2177	2.51107	8.02124
0.018	3.22944	2.51199	8.08574
0.017	3.23731	2.51539	8.11364
0.016	3.2395	2.5168	8.19393
0.015	3.25335	2.52616	8.24217
0.014	3.25538	2.53007	8.29148
0.013	3.27238	2.5466	8.37181
0.012	3.2769	2.54677	8.44873
0.011	3.32913	2.5469	8.54117
0.01	3.35453	2.55272	8.60919
0.009	3.35742	2.57012	8.73463
0.008	3.35816	2.57025	8.92818
0.007	3.36953	2.58492	9.01653
0.006	3.3733	2.58669	9.09854
0.005	3.42094	2.58787	9.25378
0.004	3.4667	2.66199	9.45874
0.003	3.4707	2.66752	9.67296
0.002	3.74169	2.76427	10.1085
0.001	4.46077	2.83919	12.1195


==> B32_q2_short.txt <==
prob    papr_15 papr_10 papr_05 papr_bef
1       1.97088	2.08358	2.23707	2.50712
0.999	2.13298	2.20403	2.37771	2.80463
0.998	2.16498	2.24342	2.44168	2.85152
0.997	2.18662	2.26687	2.4816	2.92079
0.996	2.21056	2.30353	2.50908	2.95492
0.995	2.22521	2.31419	2.53957	2.98881
0.994	2.23353	2.32624	2.56781	3.00904
0.993	2.24627	2.3432	2.57816	3.0278
0.992	2.25033	2.35348	2.5904	3.04957
0.991	2.2599	2.37093	2.59914	3.06079
0.99	2.266	2.37719	2.6183	3.08579
0.989	2.27398	2.38364	2.62849	3.10993
0.988	2.28155	2.38819	2.63967	3.12462
0.987	2.29536	2.39533	2.65199	3.13637
0.986	2.30243	2.40351	2.65652	3.15015
0.985	2.30773	2.40743	2.66868	3.16341
0.984	2.31536	2.41463	2.67265	3.17576
0.983	2.31771	2.41998	2.67908	3.19626
0.982	2.32403	2.42368	2.68518	3.20903
0.981	2.32915	2.42748	2.69002	3.21588
0.98	2.33316	2.43022	2.69855	3.22135
0.979	2.33786	2.43482	2.70292	3.23271
0.978	2.34194	2.44038	2.71117	3.23995
0.977	2.34589	2.44605	2.71587	3.24924
0.976	2.35	2.44991	2.71919	3.25846
0.975	2.35483	2.4534	2.72323	3.27203
0.974	2.35807	2.45561	2.72646	3.27896
0.973	2.36064	2.45983	2.73243	3.28915
0.972	2.36424	2.46527	2.73626	3.29789
0.971	2.36767	2.46929	2.73955	3.30444
0.97	2.37002	2.47208	2.74168	3.32357
0.969	2.37454	2.4755	2.74491	3.33893
0.968	2.38006	2.47829	2.75014	3.34295
0.967	2.3829	2.48237	2.75494	3.34753
0.966	2.38616	2.48447	2.75873	3.3541
0.965	2.39026	2.48847	2.76412	3.35857
0.964	2.39389	2.48971	2.7688	3.36848
0.963	2.39648	2.49257	2.77292	3.37161
0.962	2.40112	2.49594	2.77495	3.37678
0.961	2.40363	2.5001	2.77875	3.38288
0.96	2.40654	2.50238	2.78486	3.38642
0.959	2.40849	2.50471	2.79378	3.39444
0.958	2.41151	2.50776	2.79769	3.40326
0.957	2.41434	2.51022	2.80375	3.40949
0.956	2.41674	2.51376	2.80947	3.41886
0.955	2.41893	2.51633	2.8117	3.42645
0.954	2.42198	2.51883	2.81584	3.43344
0.953	2.4242	2.52067	2.81976	3.44111
0.952	2.42627	2.52338	2.8243	3.44428
0.951	2.42742	2.52623	2.82849	3.44956
0.95	2.42942	2.53003	2.83164	3.45684
0.949	2.43203	2.53275	2.83463	3.46646
0.948	2.43423	2.53729	2.83831	3.47191
0.947	2.43597	2.5392	2.83954	3.47903
0.946	2.43804	2.54271	2.84355	3.48107
0.945	2.44012	2.54506	2.84679	3.48268
0.944	2.4421	2.54734	2.84996	3.48681
0.943	2.44364	2.54992	2.85638	3.49262
0.942	2.44473	2.55113	2.85969	3.49628
0.941	2.44748	2.55421	2.86263	3.50009
0.94	2.44904	2.5565	2.86501	3.50433
0.939	2.45136	2.55976	2.86895	3.51125
0.938	2.45276	2.56138	2.87007	3.51562
0.937	2.45409	2.56308	2.87221	3.52316
0.936	2.45551	2.56508	2.87403	3.52618
0.935	2.45737	2.56595	2.8759	3.53051
0.934	2.45915	2.56727	2.878	3.53491
0.933	2.46198	2.56973	2.88209	3.53958
0.932	2.46441	2.57199	2.88487	3.54348
0.931	2.46675	2.57416	2.88758	3.54679
0.93	2.46841	2.57714	2.89148	3.54975
0.929	2.47183	2.58044	2.89372	3.5538
0.928	2.47433	2.58244	2.89733	3.55727
0.927	2.47612	2.58435	2.90069	3.56149
0.926	2.47751	2.58598	2.9025	3.5648
0.925	2.47889	2.5873	2.90489	3.56709
0.924	2.47982	2.58936	2.90706	3.57072
0.923	2.48165	2.59096	2.90963	3.57368
0.922	2.48473	2.59208	2.91182	3.57823
0.921	2.48636	2.59374	2.9135	3.58125
0.92	2.48852	2.59519	2.91573	3.58476
0.919	2.48951	2.59709	2.91783	3.58998
0.918	2.4907	2.59837	2.91929	3.59482
0.917	2.49256	2.59993	2.92031	3.60148
0.916	2.49446	2.60124	2.9231	3.60394
0.915	2.49624	2.60269	2.9251	3.60934
0.914	2.49723	2.60375	2.92705	3.61157
0.913	2.49916	2.605	2.92991	3.61559
0.912	2.50046	2.60628	2.93134	3.61861
0.911	2.50235	2.60837	2.93253	3.62584
0.91	2.50384	2.61087	2.93456	3.63004
0.909	2.50493	2.61211	2.93673	3.63247
0.908	2.50689	2.61388	2.93869	3.6374
0.907	2.50815	2.61569	2.94043	3.64336
0.906	2.51042	2.6183	2.94305	3.6466
0.905	2.51101	2.61976	2.9453	3.64995
0.904	2.51296	2.62147	2.94807	3.65256
0.903	2.51462	2.62248	2.94992	3.65723
0.902	2.51592	2.62374	2.95168	3.66394
0.901	2.51716	2.62535	2.95356	3.66727
0.9	2.51852	2.62735	2.95553	3.67207
0.899	2.51968	2.62829	2.95812	3.67409
0.898	2.52043	2.62993	2.9592	3.67683
0.897	2.52196	2.6313	2.96126	3.68111
0.896	2.52299	2.63291	2.96296	3.68599
0.895	2.52462	2.63514	2.96574	3.68853
0.894	2.52643	2.63736	2.96776	3.69134
0.893	2.52816	2.63871	2.96907	3.69432
0.892	2.52926	2.63963	2.97005	3.69813
0.891	2.5318	2.64134	2.97211	3.70115
0.89	2.53353	2.64309	2.9742	3.70354
0.889	2.53476	2.6442	2.97723	3.70593
0.888	2.53658	2.64606	2.97839	3.70855
0.887	2.53845	2.64714	2.98024	3.71071
0.886	2.53978	2.64826	2.98169	3.71506
0.885	2.54136	2.64931	2.98354	3.7189
0.884	2.54321	2.65055	2.98513	3.72093
0.883	2.54402	2.65226	2.98851	3.72291
0.882	2.54538	2.6535	2.99072	3.72608
0.881	2.54658	2.65526	2.99237	3.72815
0.88	2.54791	2.65607	2.99396	3.73152
0.879	2.5491	2.65747	2.99675	3.73467
0.878	2.55074	2.65809	2.99784	3.73734
0.877	2.55311	2.65937	3.00054	3.74035
0.876	2.55497	2.66058	3.00188	3.74304
0.875	2.55711	2.66201	3.00381	3.74658
0.874	2.55922	2.66383	3.00624	3.74964
0.873	2.56039	2.66488	3.008	3.75079
0.872	2.56114	2.66639	3.00904	3.75551
0.871	2.56222	2.66759	3.0103	3.75875
0.87	2.56301	2.66931	3.0124	3.76142
0.869	2.56438	2.67073	3.01411	3.76291
0.868	2.56628	2.67237	3.01577	3.76663
0.867	2.56712	2.674	3.01748	3.76929
0.866	2.56857	2.67579	3.01872	3.77348
0.865	2.56969	2.6768	3.02006	3.77794
0.864	2.57089	2.67844	3.0215	3.7806
0.863	2.57205	2.68069	3.02289	3.78243
0.862	2.57303	2.68325	3.02442	3.7864
0.861	2.57442	2.68406	3.02678	3.78819
0.86	2.57601	2.6854	3.02793	3.79094
0.859	2.5772	2.68671	3.02949	3.79436
0.858	2.57826	2.68776	3.03092	3.79712
0.857	2.57964	2.68871	3.03389	3.79973
0.856	2.58095	2.68993	3.03645	3.80217
0.855	2.58196	2.69087	3.03761	3.80553
0.854	2.58308	2.69203	3.03907	3.80868
0.853	2.58451	2.69267	3.04023	3.81141
0.852	2.58569	2.6938	3.04293	3.8141
0.851	2.58634	2.69475	3.04481	3.81597
0.85	2.58729	2.69666	3.04622	3.81901
0.849	2.58827	2.69816	3.04896	3.82265
0.848	2.58901	2.69923	3.0502	3.82564
0.847	2.59021	2.70054	3.05233	3.8295
0.846	2.59177	2.7021	3.05464	3.833
0.845	2.59267	2.70387	3.05673	3.8349
0.844	2.59375	2.70502	3.05811	3.83798
0.843	2.59476	2.70587	3.05891	3.84059
0.842	2.59609	2.70801	3.0612	3.84288
0.841	2.59732	2.70989	3.06362	3.84596
0.84	2.59852	2.71155	3.06471	3.85051
0.839	2.59913	2.71273	3.0659	3.85338
0.838	2.60029	2.71382	3.06814	3.85777
0.837	2.60154	2.7152	3.06984	3.85958
0.836	2.60264	2.7161	3.07143	3.86259
0.835	2.60362	2.71775	3.07299	3.86413
0.834	2.60448	2.7187	3.07478	3.86655
0.833	2.60555	2.7199	3.0764	3.86898
0.832	2.6063	2.72099	3.07748	3.87233
0.831	2.60748	2.72251	3.07874	3.87534
0.83	2.60831	2.72357	3.07982	3.87927
0.829	2.60956	2.72491	3.08103	3.88202
0.828	2.61061	2.72585	3.08181	3.88433
0.827	2.61164	2.727	3.08319	3.88683
0.826	2.61257	2.72801	3.0852	3.89068
0.825	2.61371	2.72942	3.08642	3.89318
0.824	2.61483	2.73038	3.08735	3.89582
0.823	2.61589	2.73157	3.08891	3.89829
0.822	2.6174	2.73289	3.09115	3.90123
0.821	2.61836	2.73398	3.09201	3.90614
0.82	2.61943	2.73519	3.09303	3.91042
0.819	2.62079	2.73625	3.09477	3.9121
0.818	2.62192	2.73686	3.09616	3.91418
0.817	2.62303	2.73793	3.09726	3.91597
0.816	2.62378	2.73896	3.09873	3.91939
0.815	2.62426	2.74075	3.09973	3.92172
0.814	2.62523	2.74159	3.10113	3.92362
0.813	2.62629	2.74289	3.1028	3.92562
0.812	2.62769	2.74379	3.10421	3.92957
0.811	2.62912	2.74514	3.10552	3.93164
0.81	2.63016	2.74587	3.1079	3.93495
0.809	2.63163	2.74693	3.10919	3.937
0.808	2.63272	2.74847	3.11051	3.9405
0.807	2.63388	2.74968	3.11196	3.94307
0.806	2.63525	2.7509	3.11275	3.94547
0.805	2.63588	2.75183	3.11351	3.94774
0.804	2.63686	2.75329	3.1152	3.95062
0.803	2.63762	2.75448	3.11615	3.95328
0.802	2.63843	2.7553	3.11774	3.95466
0.801	2.63973	2.7563	3.11914	3.9576
0.8	2.64016	2.75726	3.12048	3.96146
0.799	2.64146	2.75831	3.12227	3.96399
0.798	2.64217	2.75971	3.12553	3.96666
0.797	2.64313	2.76075	3.12721	3.96927
0.796	2.64391	2.76239	3.12891	3.97245
0.795	2.64498	2.76316	3.13004	3.9756
0.794	2.64553	2.76417	3.13149	3.97828
0.793	2.64648	2.76538	3.13267	3.98037
0.792	2.64759	2.76618	3.1336	3.98382
0.791	2.64841	2.76759	3.1349	3.98605
0.79	2.64968	2.76864	3.13681	3.98955
0.789	2.65022	2.76948	3.13908	3.99148
0.788	2.65105	2.77037	3.14111	3.99523
0.787	2.65191	2.77154	3.1428	3.99773
0.786	2.65293	2.77287	3.1439	4
0.785	2.65374	2.7742	3.14572	4.00178
0.784	2.65417	2.77504	3.14705	4.00458
0.783	2.65525	2.77635	3.14891	4.00784
0.782	2.65716	2.77735	3.15009	4.01054
0.781	2.65754	2.77894	3.15137	4.01173
0.78	2.65841	2.7797	3.15208	4.01387
0.779	2.65906	2.78062	3.15348	4.01635
0.778	2.66049	2.78112	3.15443	4.01968
0.777	2.66122	2.78235	3.15538	4.02276
0.776	2.66161	2.78356	3.15677	4.02458
0.775	2.66236	2.78395	3.15811	4.02683
0.774	2.6633	2.78483	3.15978	4.02901
0.773	2.66447	2.78603	3.16086	4.03285
0.772	2.66568	2.78721	3.16193	4.03649
0.771	2.66668	2.78821	3.16366	4.03996
0.77	2.66772	2.78943	3.16545	4.04238
0.769	2.669	2.79065	3.16649	4.04495
0.768	2.6701	2.79171	3.16754	4.04758
0.767	2.67122	2.79333	3.16957	4.0501
0.766	2.67153	2.795	3.17074	4.05188
0.765	2.67283	2.79608	3.1715	4.0533
0.764	2.67382	2.79665	3.17269	4.05647
0.763	2.67446	2.79764	3.17389	4.05941
0.762	2.67609	2.79821	3.17469	4.06133
0.761	2.67658	2.79968	3.17618	4.06365
0.76	2.67697	2.80065	3.17683	4.06538
0.759	2.67807	2.8021	3.17767	4.06788
0.758	2.679	2.80334	3.17851	4.06971
0.757	2.68015	2.80424	3.17981	4.07243
0.756	2.68138	2.80523	3.18172	4.074
0.755	2.68196	2.80599	3.1833	4.07636
0.754	2.68242	2.80707	3.18474	4.07867
0.753	2.68348	2.80797	3.18615	4.0815
0.752	2.68426	2.8093	3.1873	4.08491
0.751	2.6849	2.81023	3.18864	4.08725
0.75	2.68629	2.81074	3.18993	4.08916
0.749	2.68688	2.81189	3.19096	4.09204
0.748	2.68762	2.81279	3.19227	4.0943
0.747	2.68847	2.8137	3.19351	4.09608
0.746	2.68929	2.81477	3.19536	4.09787
0.745	2.69039	2.81592	3.19655	4.10045
0.744	2.69132	2.81752	3.19754	4.10382
0.743	2.69257	2.81843	3.19889	4.10673
0.742	2.69347	2.81918	3.20084	4.10866
0.741	2.69464	2.82034	3.20189	4.11009
0.74	2.69573	2.82104	3.20321	4.11254
0.739	2.69665	2.82156	3.20397	4.11576
0.738	2.69785	2.82267	3.20488	4.11844
0.737	2.69862	2.82351	3.20583	4.12131
0.736	2.69931	2.82418	3.20729	4.12396
0.735	2.69978	2.82536	3.20844	4.12658
0.734	2.70122	2.82594	3.20909	4.12878
0.733	2.70211	2.82704	3.20954	4.13046
0.732	2.70332	2.82861	3.21109	4.13244
0.731	2.70414	2.83005	3.21218	4.13433
0.73	2.7046	2.83139	3.21403	4.13643
0.729	2.70573	2.83275	3.21608	4.13806
0.728	2.70675	2.83414	3.21723	4.14158
0.727	2.70756	2.83511	3.21876	4.14321
0.726	2.70807	2.8362	3.22023	4.14673
0.725	2.70918	2.83704	3.22175	4.14813
0.724	2.70974	2.83825	3.22357	4.15083
0.723	2.7108	2.83964	3.22568	4.1528
0.722	2.71234	2.8409	3.22697	4.15438
0.721	2.71316	2.84196	3.22838	4.15674
0.72	2.71441	2.84291	3.23011	4.16023
0.719	2.71545	2.84401	3.23173	4.16273
0.718	2.71629	2.84489	3.23327	4.16479
0.717	2.71699	2.84687	3.2347	4.16731
0.716	2.71738	2.84783	3.23587	4.16947
0.715	2.71789	2.84861	3.23737	4.17227
0.714	2.71856	2.84972	3.23825	4.17653
0.713	2.71902	2.85044	3.24015	4.17935
0.712	2.71971	2.85094	3.24166	4.18185
0.711	2.72086	2.85186	3.24321	4.18328
0.71	2.72174	2.85214	3.24484	4.18488
0.709	2.72304	2.85317	3.24543	4.18656
0.708	2.72426	2.85538	3.24681	4.18962
0.707	2.72486	2.8567	3.24834	4.1927
0.706	2.72548	2.85846	3.25039	4.19457
0.705	2.72626	2.85927	3.25191	4.19661
0.704	2.72662	2.85982	3.25317	4.19973
0.703	2.72743	2.86098	3.25463	4.20203
0.702	2.72849	2.86198	3.25649	4.20419
0.701	2.72939	2.86253	3.25723	4.20547
0.7	2.73029	2.86315	3.25877	4.2076
0.699	2.73128	2.86414	3.26006	4.21005
0.698	2.73243	2.86511	3.2613	4.21098
0.697	2.73365	2.86619	3.26211	4.21309
0.696	2.73446	2.86745	3.26336	4.21732
0.695	2.73511	2.86812	3.26505	4.2198
0.694	2.73636	2.86894	3.26613	4.22288
0.693	2.73736	2.87002	3.26719	4.225
0.692	2.73775	2.87078	3.26826	4.22707
0.691	2.73822	2.87181	3.26985	4.23065
0.69	2.73924	2.87318	3.27178	4.23269
0.689	2.74009	2.87368	3.27307	4.23547
0.688	2.74091	2.87486	3.27516	4.23798
0.687	2.74162	2.87587	3.27633	4.23929
0.686	2.74224	2.87702	3.278	4.24206
0.685	2.74299	2.87747	3.2794	4.24328
0.684	2.74404	2.87863	3.28122	4.24556
0.683	2.74502	2.87957	3.28243	4.24788
0.682	2.74605	2.88036	3.2845	4.25126
0.681	2.74678	2.88128	3.28508	4.25394
0.68	2.74782	2.88184	3.28657	4.25668
0.679	2.74843	2.88282	3.28742	4.25939
0.678	2.74914	2.88347	3.28862	4.26105
0.677	2.74979	2.88427	3.28942	4.26315
0.676	2.75073	2.88489	3.29001	4.26642
0.675	2.75127	2.88603	3.29143	4.26855
0.674	2.75174	2.88723	3.29336	4.2707
0.673	2.75218	2.88787	3.29471	4.27293
0.672	2.75296	2.88933	3.2955	4.27529
0.671	2.75368	2.88981	3.29719	4.27826
0.67	2.75431	2.89047	3.29851	4.28005
0.669	2.75539	2.89153	3.30225	4.28299
0.668	2.75576	2.89264	3.3046	4.28409
0.667	2.75657	2.89322	3.30627	4.28624
0.666	2.75712	2.89391	3.30703	4.28811
0.665	2.7575	2.8951	3.3079	4.29003
0.664	2.758	2.89577	3.30905	4.29279
0.663	2.75906	2.89673	3.31007	4.29555
0.662	2.76009	2.8985	3.31073	4.29812
0.661	2.76107	2.89927	3.31195	4.30036
0.66	2.76177	2.90028	3.31343	4.30314
0.659	2.7622	2.90109	3.31429	4.30549
0.658	2.76282	2.90202	3.31555	4.3094
0.657	2.76359	2.90291	3.31629	4.31211
0.656	2.76396	2.90387	3.3179	4.31401
0.655	2.76493	2.90481	3.31847	4.31869
0.654	2.76554	2.90569	3.3193	4.32036
0.653	2.76615	2.90704	3.32034	4.32181
0.652	2.76725	2.90811	3.32153	4.32323
0.651	2.76839	2.91003	3.32308	4.32475
0.65	2.76916	2.9109	3.32413	4.32622
0.649	2.77016	2.91188	3.32547	4.3291
0.648	2.77112	2.91291	3.32739	4.33087
0.647	2.77218	2.9141	3.32858	4.33486
0.646	2.7727	2.91502	3.32944	4.3365
0.645	2.77318	2.91567	3.33066	4.339
0.644	2.77401	2.9169	3.33194	4.34165
0.643	2.77508	2.91745	3.33334	4.34429
0.642	2.77547	2.9182	3.33489	4.34624
0.641	2.77621	2.91899	3.33607	4.3476
0.64	2.77695	2.91985	3.33743	4.35
0.639	2.7778	2.9205	3.33909	4.35148
0.638	2.77894	2.92147	3.34007	4.35318
0.637	2.7798	2.92245	3.34136	4.35512
0.636	2.78088	2.92327	3.34269	4.35731
0.635	2.78149	2.92424	3.34409	4.35935
0.634	2.78298	2.925	3.34548	4.36111
0.633	2.78397	2.92625	3.34693	4.36372
0.632	2.78524	2.92735	3.34793	4.36547
0.631	2.78609	2.92814	3.34895	4.36901
0.63	2.78709	2.92879	3.34976	4.3714
0.629	2.78757	2.92964	3.35123	4.37327
0.628	2.78834	2.93046	3.35265	4.37478
0.627	2.78896	2.932	3.35417	4.37756
0.626	2.78984	2.9327	3.35535	4.37902
0.625	2.79062	2.93332	3.35649	4.38085
0.624	2.79117	2.93483	3.35743	4.38428
0.623	2.792	2.9359	3.35934	4.38563
0.622	2.79332	2.93665	3.36104	4.38772
0.621	2.79433	2.93756	3.36245	4.39024
0.62	2.79485	2.93846	3.36358	4.39411
0.619	2.79574	2.93908	3.3644	4.39604
0.618	2.79628	2.94016	3.3659	4.39818
0.617	2.7973	2.94075	3.36744	4.4012
0.616	2.7979	2.94201	3.36842	4.40408
0.615	2.7987	2.94291	3.36963	4.40635
0.614	2.79971	2.94343	3.37084	4.40962
0.613	2.80058	2.94472	3.37172	4.41264
0.612	2.80145	2.94582	3.37253	4.41538
0.611	2.80239	2.94695	3.37377	4.41888
0.61	2.803	2.94748	3.37551	4.42296
0.609	2.80378	2.94847	3.37679	4.42545
0.608	2.80506	2.94927	3.37763	4.4282
0.607	2.80588	2.95034	3.37885	4.43052
0.606	2.80717	2.95171	3.37969	4.43257
0.605	2.80768	2.95215	3.38106	4.43506
0.604	2.80861	2.95295	3.38225	4.43702
0.603	2.80929	2.95343	3.38316	4.43926
0.602	2.8101	2.95426	3.38505	4.44219
0.601	2.81107	2.95579	3.38666	4.44463
0.6	2.81248	2.95669	3.38799	4.44655
0.599	2.81332	2.95766	3.38901	4.44956
0.598	2.81416	2.95886	3.39077	4.45147
0.597	2.81463	2.95948	3.39144	4.4534
0.596	2.81549	2.96037	3.39251	4.45544
0.595	2.8165	2.96134	3.39383	4.45763
0.594	2.81727	2.96283	3.39513	4.46051
0.593	2.81785	2.96395	3.39757	4.46316
0.592	2.81845	2.96492	3.39852	4.46484
0.591	2.81945	2.96583	3.39998	4.46566
0.59	2.82063	2.96669	3.40138	4.4696
0.589	2.82147	2.96793	3.40257	4.47208
0.588	2.82261	2.96886	3.40371	4.47369
0.587	2.82319	2.9696	3.40515	4.4754
0.586	2.82417	2.97032	3.40691	4.47904
0.585	2.82542	2.97147	3.40819	4.48144
0.584	2.82671	2.97266	3.40925	4.48393
0.583	2.82736	2.9737	3.411	4.48611
0.582	2.8283	2.97474	3.41227	4.488
0.581	2.82944	2.97583	3.41326	4.48989
0.58	2.82985	2.97704	3.41502	4.492
0.579	2.83061	2.97785	3.41599	4.49405
0.578	2.83151	2.97879	3.41746	4.49592
0.577	2.83221	2.97956	3.41849	4.4974
0.576	2.83301	2.98084	3.41982	4.5
0.575	2.83414	2.98172	3.42101	4.50227
0.574	2.83483	2.98223	3.42161	4.50432
0.573	2.83541	2.98303	3.42294	4.50609
0.572	2.83613	2.98396	3.4235	4.50938
0.571	2.83721	2.98439	3.42435	4.51132
0.57	2.83764	2.98582	3.42546	4.5143
0.569	2.83872	2.98659	3.42618	4.51788
0.568	2.83938	2.98752	3.42779	4.51971
0.567	2.83991	2.98813	3.42887	4.5222
0.566	2.84121	2.98935	3.42955	4.52606
0.565	2.84215	2.99057	3.43057	4.52845
0.564	2.84304	2.99172	3.43146	4.53074
0.563	2.8438	2.99297	3.43205	4.53335
0.562	2.84455	2.99404	3.43352	4.53669
0.561	2.84503	2.99512	3.43488	4.53915
0.56	2.84559	2.99597	3.43579	4.54124
0.559	2.84632	2.99668	3.43669	4.54443
0.558	2.847	2.99767	3.43742	4.54604
0.557	2.8475	2.9988	3.43845	4.5488
0.556	2.84851	2.99982	3.4392	4.55146
0.555	2.84936	3.00113	3.44008	4.55367
0.554	2.85016	3.00179	3.44087	4.55602
0.553	2.85088	3.00238	3.44229	4.55796
0.552	2.85148	3.00347	3.44435	4.56066
0.551	2.85225	3.00436	3.44533	4.56306
0.55	2.85295	3.00481	3.44753	4.5661
0.549	2.85429	3.00589	3.44919	4.56802
0.548	2.85557	3.00721	3.45127	4.5704
0.547	2.85613	3.00835	3.45323	4.57287
0.546	2.85662	3.00966	3.45423	4.5746
0.545	2.85728	3.01099	3.45495	4.57667
0.544	2.85808	3.01202	3.45643	4.57861
0.543	2.85912	3.01303	3.45787	4.58121
0.542	2.86005	3.01408	3.45876	4.58304
0.541	2.86094	3.01494	3.46042	4.58563
0.54	2.8617	3.01586	3.46149	4.58846
0.539	2.86297	3.01645	3.46261	4.59144
0.538	2.8636	3.01717	3.46384	4.59487
0.537	2.86402	3.01793	3.46508	4.59756
0.536	2.86478	3.01931	3.46648	4.60169
0.535	2.86524	3.02003	3.46847	4.6037
0.534	2.86612	3.02123	3.46984	4.6058
0.533	2.86684	3.02172	3.47075	4.60729
0.532	2.86764	3.02285	3.47213	4.60891
0.531	2.86835	3.02348	3.47387	4.61126
0.53	2.86892	3.02399	3.47556	4.61374
0.529	2.86949	3.02511	3.47659	4.61656
0.528	2.87054	3.02635	3.47816	4.61972
0.527	2.87126	3.02744	3.47969	4.62222
0.526	2.87241	3.02852	3.48108	4.62536
0.525	2.87342	3.02977	3.48218	4.62821
0.524	2.87408	3.03099	3.48307	4.62987
0.523	2.87493	3.03172	3.48496	4.63348
0.522	2.87556	3.03222	3.48582	4.63547
0.521	2.87633	3.0329	3.48716	4.63853
0.52	2.87669	3.03352	3.48869	4.64107
0.519	2.87745	3.03442	3.49002	4.64379
0.518	2.87871	3.03559	3.4913	4.6465
0.517	2.87963	3.0368	3.49286	4.65013
0.516	2.88034	3.03775	3.49462	4.65396
0.515	2.88119	3.03863	3.4962	4.65719
0.514	2.8821	3.03945	3.49836	4.66035
0.513	2.88296	3.0403	3.50029	4.66281
0.512	2.88365	3.04088	3.50103	4.66422
0.511	2.88481	3.04151	3.50185	4.666
0.51	2.88557	3.04238	3.50338	4.66819
0.509	2.88626	3.04325	3.5056	4.67065
0.508	2.88695	3.04422	3.50724	4.67354
0.507	2.88763	3.04486	3.50814	4.67696
0.506	2.88816	3.04569	3.50866	4.67957
0.505	2.88861	3.04654	3.51077	4.68236
0.504	2.88971	3.04745	3.51154	4.68456
0.503	2.89015	3.048	3.51334	4.68598
0.502	2.89126	3.04851	3.51452	4.69022
0.501	2.89215	3.04928	3.51542	4.69286
0.5	2.89314	3.04994	3.51659	4.69411
0.499	2.89425	3.05158	3.51829	4.6962
0.498	2.89504	3.05246	3.51997	4.69828
0.497	2.89585	3.0538	3.5211	4.70002
0.496	2.89642	3.05492	3.52194	4.7026
0.495	2.89701	3.05621	3.5229	4.70476
0.494	2.89811	3.05655	3.52396	4.70816
0.493	2.89882	3.05753	3.526	4.71003
0.492	2.90025	3.05858	3.52757	4.71195
0.491	2.90092	3.0596	3.52941	4.71445
0.49	2.90151	3.06075	3.53055	4.71692
0.489	2.90222	3.0613	3.53186	4.72083
0.488	2.90297	3.06224	3.53345	4.72516
0.487	2.90345	3.06304	3.53447	4.72763
0.486	2.90426	3.06369	3.5357	4.73241
0.485	2.90493	3.06472	3.53717	4.73482
0.484	2.90605	3.06548	3.53903	4.73891
0.483	2.9067	3.06624	3.54007	4.74134
0.482	2.90712	3.06698	3.54143	4.74362
0.481	2.90848	3.0678	3.54325	4.74516
0.48	2.90931	3.06862	3.54502	4.74813
0.479	2.91025	3.06932	3.54679	4.75073
0.478	2.91059	3.07053	3.54878	4.7532
0.477	2.91144	3.07121	3.54975	4.75502
0.476	2.91266	3.07239	3.55156	4.75752
0.475	2.9137	3.07335	3.55224	4.75943
0.474	2.91434	3.07407	3.55339	4.76188
0.473	2.91534	3.07541	3.55433	4.76564
0.472	2.91586	3.07629	3.55526	4.76907
0.471	2.91632	3.07675	3.55646	4.77251
0.47	2.91728	3.07752	3.55791	4.77449
0.469	2.91793	3.07814	3.5589	4.77684
0.468	2.91882	3.07953	3.56085	4.77888
0.467	2.91925	3.08043	3.56178	4.78088
0.466	2.91999	3.08113	3.56318	4.78403
0.465	2.92072	3.08233	3.56428	4.7868
0.464	2.92175	3.08343	3.56543	4.78953
0.463	2.92262	3.08491	3.56742	4.79201
0.462	2.92329	3.08604	3.56883	4.79351
0.461	2.92489	3.08674	3.57105	4.79517
0.46	2.92564	3.0876	3.57328	4.79728
0.459	2.92641	3.08856	3.57492	4.79984
0.458	2.92733	3.08937	3.57648	4.80292
0.457	2.92801	3.08995	3.57909	4.80505
0.456	2.92867	3.09115	3.58112	4.80794
0.455	2.92937	3.09217	3.58242	4.81008
0.454	2.93077	3.09295	3.58379	4.81258
0.453	2.93174	3.09376	3.58588	4.81375
0.452	2.93254	3.09472	3.5865	4.81504
0.451	2.93301	3.09573	3.58782	4.81759
0.45	2.93418	3.09691	3.58899	4.81939
0.449	2.93498	3.0979	3.58953	4.82144
0.448	2.93591	3.09867	3.59063	4.82453
0.447	2.93718	3.10023	3.59188	4.82672
0.446	2.93785	3.10155	3.59333	4.8303
0.445	2.93834	3.10266	3.59562	4.83227
0.444	2.93916	3.10407	3.59675	4.83556
0.443	2.94014	3.10524	3.59768	4.83805
0.442	2.94095	3.10632	3.59925	4.84188
0.441	2.94181	3.1081	3.6011	4.84443
0.44	2.94262	3.10906	3.60316	4.84659
0.439	2.94419	3.11047	3.60438	4.85102
0.438	2.94514	3.11107	3.606	4.85362
0.437	2.9458	3.11247	3.60718	4.85539
0.436	2.94651	3.11334	3.60883	4.86022
0.435	2.94738	3.11432	3.61004	4.8625
0.434	2.94789	3.11499	3.61108	4.86546
0.433	2.94855	3.11595	3.61241	4.86842
0.432	2.94936	3.11697	3.6144	4.87068
0.431	2.95044	3.11754	3.61638	4.87271
0.43	2.95093	3.11865	3.61741	4.87576
0.429	2.95191	3.11989	3.61844	4.8777
0.428	2.95251	3.12099	3.61961	4.88055
0.427	2.95334	3.12226	3.62162	4.88281
0.426	2.95487	3.12289	3.62248	4.88632
0.425	2.95576	3.12354	3.62395	4.89076
0.424	2.95637	3.12453	3.62506	4.89486
0.423	2.95701	3.12558	3.62628	4.89796
0.422	2.95756	3.12688	3.62723	4.90017
0.421	2.9584	3.1279	3.62846	4.90546
0.42	2.95928	3.12891	3.62972	4.90809
0.419	2.96038	3.12977	3.63103	4.91017
0.418	2.96091	3.13128	3.63222	4.91216
0.417	2.96159	3.13235	3.63386	4.91507
0.416	2.96223	3.13387	3.63517	4.91881
0.415	2.96271	3.1345	3.63664	4.92165
0.414	2.96382	3.13529	3.63787	4.92422
0.413	2.96485	3.13586	3.63928	4.928
0.412	2.96638	3.13711	3.64043	4.93014
0.411	2.96713	3.13796	3.64256	4.933
0.41	2.96815	3.13867	3.64383	4.93499
0.409	2.96947	3.14005	3.64461	4.93846
0.408	2.97026	3.14139	3.64592	4.94186
0.407	2.97083	3.14265	3.6475	4.94433
0.406	2.97215	3.1439	3.64854	4.94695
0.405	2.97307	3.14495	3.6499	4.94942
0.404	2.97379	3.14616	3.65185	4.95154
0.403	2.97545	3.14705	3.65363	4.95419
0.402	2.97641	3.14869	3.65578	4.95863
0.401	2.97673	3.14973	3.65707	4.96134
0.4	2.97717	3.1504	3.65824	4.96441
0.399	2.97794	3.15266	3.65981	4.96851
0.398	2.97903	3.15376	3.66107	4.97083
0.397	2.97979	3.15489	3.66222	4.97282
0.396	2.98095	3.1556	3.6632	4.9769
0.395	2.98183	3.15644	3.66558	4.97953
0.394	2.98256	3.15774	3.66689	4.98354
0.393	2.98346	3.15844	3.66834	4.98733
0.392	2.98464	3.15919	3.66948	4.99014
0.391	2.98526	3.16021	3.67096	4.993
0.39	2.98599	3.16112	3.67276	4.99488
0.389	2.98824	3.16205	3.67438	4.99743
0.388	2.9889	3.163	3.67679	5
0.387	2.98982	3.16379	3.67787	5.00317
0.386	2.99067	3.16491	3.67937	5.00694
0.385	2.99147	3.16563	3.68069	5.01017
0.384	2.99262	3.16666	3.68272	5.01239
0.383	2.99391	3.16757	3.68432	5.01412
0.382	2.99482	3.16847	3.68538	5.01619
0.381	2.99544	3.16944	3.68692	5.01895
0.38	2.99623	3.17005	3.68806	5.02135
0.379	2.9977	3.17122	3.68938	5.02288
0.378	2.99876	3.17244	3.69099	5.02545
0.377	2.99958	3.1733	3.69257	5.02795
0.376	3.00014	3.17433	3.69381	5.03058
0.375	3.00131	3.17583	3.69626	5.03299
0.374	3.00254	3.17661	3.69834	5.03763
0.373	3.00321	3.17777	3.69939	5.04213
0.372	3.00429	3.17887	3.70186	5.04494
0.371	3.00496	3.17965	3.7029	5.04954
0.37	3.00561	3.18083	3.70372	5.0525
0.369	3.00683	3.18202	3.70645	5.05802
0.368	3.00752	3.18317	3.70801	5.06091
0.367	3.00863	3.18425	3.70932	5.06366
0.366	3.00942	3.18544	3.71105	5.06744
0.365	3.01019	3.18632	3.71357	5.07169
0.364	3.01116	3.18767	3.71488	5.07488
0.363	3.01197	3.1886	3.71611	5.0776
0.362	3.01296	3.18903	3.71787	5.08106
0.361	3.01387	3.19029	3.71927	5.08337
0.36	3.01461	3.1917	3.72101	5.08483
0.359	3.01545	3.19328	3.72209	5.08657
0.358	3.01605	3.19413	3.72403	5.08917
0.357	3.01715	3.19459	3.72491	5.09216
0.356	3.01768	3.19527	3.72604	5.09459
0.355	3.01851	3.19721	3.72794	5.09811
0.354	3.01917	3.19824	3.72908	5.1009
0.353	3.0207	3.1988	3.73075	5.10564
0.352	3.02165	3.19998	3.73242	5.10994
0.351	3.02212	3.20052	3.73483	5.11172
0.35	3.02289	3.20126	3.73659	5.1155
0.349	3.02361	3.20264	3.73752	5.11828
0.348	3.02477	3.2043	3.7393	5.12167
0.347	3.02555	3.2051	3.74094	5.12435
0.346	3.02614	3.20581	3.74211	5.12764
0.345	3.02722	3.20707	3.74433	5.13017
0.344	3.02839	3.20826	3.74558	5.13647
0.343	3.02913	3.20962	3.74751	5.13922
0.342	3.02987	3.21069	3.75008	5.1425
0.341	3.03075	3.21238	3.75129	5.14423
0.34	3.03168	3.2137	3.75355	5.14956
0.339	3.03266	3.21541	3.75495	5.15353
0.338	3.03372	3.21649	3.75599	5.15716
0.337	3.03441	3.21804	3.75686	5.15851
0.336	3.03521	3.21934	3.7584	5.161
0.335	3.03664	3.22058	3.76004	5.16516
0.334	3.03966	3.22139	3.76269	5.16703
0.333	3.04083	3.22256	3.76434	5.1692
0.332	3.04175	3.22394	3.76554	5.17165
0.331	3.04269	3.22512	3.76773	5.1748
0.33	3.04323	3.22659	3.76916	5.17695
0.329	3.04364	3.22798	3.77136	5.17938
0.328	3.0446	3.22875	3.77296	5.18182
0.327	3.04588	3.22982	3.77507	5.18763
0.326	3.04704	3.23066	3.77607	5.19118
0.325	3.0479	3.23284	3.77778	5.19298
0.324	3.04845	3.23381	3.77927	5.19709
0.323	3.04965	3.23484	3.78067	5.20213
0.322	3.05095	3.23584	3.78227	5.20739
0.321	3.05195	3.23718	3.78328	5.2101
0.32	3.05291	3.23882	3.78448	5.21342
0.319	3.0539	3.24144	3.78585	5.21739
0.318	3.05494	3.24224	3.78831	5.22093
0.317	3.05639	3.2434	3.79083	5.22529
0.316	3.05715	3.24432	3.7929	5.22907
0.315	3.0583	3.24543	3.79481	5.23085
0.314	3.0595	3.24637	3.79595	5.23341
0.313	3.06036	3.24746	3.79766	5.23713
0.312	3.06112	3.24841	3.79922	5.24045
0.311	3.06177	3.24937	3.80133	5.24484
0.31	3.06278	3.24998	3.80371	5.2497
0.309	3.06338	3.25166	3.80461	5.25541
0.308	3.06414	3.25282	3.80616	5.25873
0.307	3.06474	3.25377	3.80679	5.26194
0.306	3.06544	3.25497	3.80783	5.26576
0.305	3.06624	3.25677	3.80896	5.26888
0.304	3.0685	3.25764	3.81017	5.27284
0.303	3.06923	3.25862	3.8113	5.2758
0.302	3.07042	3.25945	3.81285	5.27872
0.301	3.07193	3.26036	3.81477	5.28286
0.3	3.07317	3.26088	3.81734	5.28826
0.299	3.07468	3.26167	3.81936	5.29215
0.298	3.07594	3.26406	3.82074	5.29678
0.297	3.07656	3.26559	3.82271	5.30072
0.296	3.07739	3.26754	3.82394	5.30468
0.295	3.07913	3.2688	3.82562	5.30958
0.294	3.08067	3.27054	3.82747	5.31258
0.293	3.0814	3.27233	3.8286	5.31585
0.292	3.08261	3.27335	3.82955	5.31951
0.291	3.08434	3.27482	3.83105	5.32255
0.29	3.08551	3.27582	3.83344	5.32627
0.289	3.08666	3.27695	3.83609	5.32871
0.288	3.08707	3.27859	3.83782	5.33151
0.287	3.08811	3.28004	3.84062	5.3364
0.286	3.08857	3.28109	3.84126	5.34255
0.285	3.08933	3.28226	3.84287	5.34542
0.284	3.09074	3.28357	3.84456	5.34967
0.283	3.09161	3.28463	3.84579	5.35496
0.282	3.09283	3.28582	3.84734	5.36098
0.281	3.094	3.28712	3.84854	5.36331
0.28	3.09554	3.28832	3.85021	5.36791
0.279	3.09668	3.2893	3.85326	5.37305
0.278	3.09756	3.29088	3.85438	5.37653
0.277	3.0992	3.29254	3.85538	5.38154
0.276	3.10012	3.2936	3.8568	5.38397
0.275	3.10126	3.29426	3.85875	5.38765
0.274	3.10176	3.29592	3.86064	5.39141
0.273	3.1034	3.29759	3.86294	5.39638
0.272	3.10434	3.29909	3.86377	5.39936
0.271	3.1055	3.30123	3.86632	5.40324
0.27	3.10631	3.3018	3.86821	5.4064
0.269	3.10725	3.30275	3.86979	5.41443
0.268	3.10794	3.30375	3.87261	5.41797
0.267	3.10909	3.30455	3.87556	5.42461
0.266	3.11022	3.30544	3.87701	5.42838
0.265	3.11148	3.30711	3.87908	5.43098
0.264	3.11278	3.30821	3.88045	5.43315
0.263	3.11387	3.30986	3.88286	5.43819
0.262	3.11512	3.31151	3.88491	5.44388
0.261	3.11616	3.31285	3.88646	5.44693
0.26	3.11681	3.31393	3.88848	5.45032
0.259	3.11808	3.31557	3.89042	5.45701
0.258	3.11935	3.31753	3.89141	5.45942
0.257	3.12055	3.32006	3.89296	5.46307
0.256	3.12254	3.32095	3.89546	5.46768
0.255	3.12365	3.32241	3.89756	5.47094
0.254	3.12466	3.32383	3.90042	5.47604
0.253	3.12711	3.32492	3.90381	5.48027
0.252	3.12774	3.32535	3.90551	5.48346
0.251	3.12907	3.32677	3.9077	5.49148
0.25	3.13047	3.32783	3.90987	5.49674
0.249	3.13192	3.32862	3.91074	5.50156
0.248	3.13378	3.33024	3.91263	5.50601
0.247	3.1345	3.33316	3.91479	5.51072
0.246	3.13593	3.33491	3.91685	5.51358
0.245	3.1373	3.33654	3.92071	5.52229
0.244	3.13871	3.33805	3.92244	5.52693
0.243	3.1402	3.33906	3.92491	5.52968
0.242	3.14151	3.34029	3.92744	5.53284
0.241	3.14273	3.34251	3.92948	5.53668
0.24	3.14443	3.34451	3.93191	5.54416
0.239	3.14528	3.34622	3.93329	5.54812
0.238	3.1466	3.34748	3.93604	5.55184
0.237	3.14819	3.34825	3.93806	5.55553
0.236	3.14901	3.34925	3.94001	5.56011
0.235	3.15016	3.3504	3.94159	5.56564
0.234	3.15195	3.35155	3.94583	5.56969
0.233	3.15326	3.35306	3.9484	5.57312
0.232	3.15493	3.35419	3.9501	5.57612
0.231	3.15637	3.35571	3.95224	5.57884
0.23	3.15813	3.3566	3.95409	5.58524
0.229	3.15965	3.35783	3.95638	5.58974
0.228	3.16066	3.35973	3.95835	5.59323
0.227	3.16199	3.36127	3.96027	5.59765
0.226	3.16322	3.3626	3.96146	5.60095
0.225	3.16379	3.36395	3.9633	5.60422
0.224	3.16505	3.36647	3.96451	5.60799
0.223	3.16738	3.36824	3.96541	5.61414
0.222	3.16916	3.37028	3.96762	5.62118
0.221	3.17098	3.37186	3.96852	5.625
0.22	3.17247	3.37334	3.97095	5.62945
0.219	3.17367	3.37499	3.97248	5.63843
0.218	3.17455	3.37682	3.97482	5.64407
0.217	3.17517	3.3785	3.97767	5.64696
0.216	3.17666	3.38008	3.97971	5.65395
0.215	3.17726	3.38187	3.98222	5.65996
0.214	3.17976	3.38364	3.98521	5.66355
0.213	3.18097	3.3848	3.98796	5.66852
0.212	3.1827	3.38655	3.99222	5.6718
0.211	3.18387	3.38818	3.9933	5.67721
0.21	3.18505	3.38918	3.995	5.68045
0.209	3.18589	3.39064	3.99705	5.68612
0.208	3.18674	3.39215	3.9987	5.69011
0.207	3.18805	3.39505	4.00152	5.69466
0.206	3.18948	3.39567	4.00362	5.6999
0.205	3.19035	3.39787	4.00684	5.70314
0.204	3.19159	3.39972	4.01056	5.7053
0.203	3.19298	3.40124	4.01308	5.71024
0.202	3.19435	3.40252	4.01532	5.71696
0.201	3.19555	3.40433	4.01827	5.72026
0.2	3.1972	3.4065	4.02159	5.72383
0.199	3.19853	3.40897	4.02426	5.72947
0.198	3.2002	3.41144	4.02699	5.73537
0.197	3.20206	3.41394	4.02923	5.73836
0.196	3.20364	3.4153	4.03143	5.74583
0.195	3.20507	3.41762	4.0354	5.74987
0.194	3.20713	3.41901	4.03782	5.75267
0.193	3.20862	3.42067	4.04031	5.75579
0.192	3.20965	3.42174	4.04374	5.76524
0.191	3.21073	3.4231	4.04543	5.77222
0.19	3.21268	3.42666	4.04766	5.7765
0.189	3.21438	3.42792	4.05015	5.78392
0.188	3.21606	3.42955	4.05266	5.78793
0.187	3.21791	3.43073	4.05621	5.79552
0.186	3.2212	3.43197	4.05788	5.79901
0.185	3.22259	3.43411	4.06102	5.8035
0.184	3.22396	3.43609	4.06465	5.81092
0.183	3.22522	3.43765	4.0669	5.81816
0.182	3.22739	3.43987	4.06899	5.8237
0.181	3.2285	3.44146	4.07162	5.82831
0.18	3.22963	3.44278	4.07503	5.8369
0.179	3.23064	3.44507	4.07738	5.84352
0.178	3.23178	3.44748	4.07969	5.85321
0.177	3.2339	3.44828	4.08169	5.85712
0.176	3.23672	3.45056	4.08311	5.86124
0.175	3.23963	3.45229	4.08585	5.8672
0.174	3.2414	3.454	4.08823	5.87237
0.173	3.24324	3.45589	4.09121	5.87805
0.172	3.24433	3.45704	4.09491	5.88367
0.171	3.24523	3.45845	4.09771	5.8936
0.17	3.2465	3.46066	4.10075	5.89932
0.169	3.24754	3.463	4.10303	5.90187
0.168	3.24858	3.46546	4.10642	5.90543
0.167	3.25022	3.468	4.10991	5.91176
0.166	3.25199	3.4712	4.1118	5.9169
0.165	3.25357	3.47427	4.11402	5.92198
0.164	3.25506	3.4765	4.11797	5.92744
0.163	3.25681	3.47801	4.12054	5.93398
0.162	3.25854	3.47946	4.12274	5.94009
0.161	3.26003	3.4818	4.12506	5.94572
0.16	3.26104	3.48422	4.12911	5.95065
0.159	3.26295	3.48565	4.13192	5.95595
0.158	3.26377	3.48711	4.13548	5.95936
0.157	3.26582	3.4883	4.13983	5.96515
0.156	3.26762	3.48949	4.14411	5.97031
0.155	3.26955	3.49147	4.14762	5.97769
0.154	3.27055	3.49386	4.15047	5.99152
0.153	3.27158	3.4951	4.15292	5.99815
0.152	3.2737	3.49768	4.15541	6.01116
0.151	3.27607	3.50093	4.16136	6.01642
0.15	3.27701	3.50251	4.16494	6.02299
0.149	3.27864	3.50429	4.16655	6.03019
0.148	3.27946	3.50556	4.16821	6.03399
0.147	3.28148	3.50776	4.17063	6.04197
0.146	3.28307	3.50913	4.17331	6.04798
0.145	3.28523	3.51177	4.17694	6.05393
0.144	3.28725	3.51384	4.1805	6.05947
0.143	3.28957	3.51595	4.18492	6.06893
0.142	3.2915	3.51773	4.18902	6.07386
0.141	3.29381	3.51889	4.19408	6.0834
0.14	3.29573	3.52248	4.19712	6.09085
0.139	3.2978	3.52434	4.20127	6.09875
0.138	3.2997	3.52763	4.20706	6.1049
0.137	3.30222	3.53053	4.2097	6.11509
0.136	3.30341	3.53166	4.21169	6.12276
0.135	3.30524	3.53445	4.21438	6.12737
0.134	3.30632	3.53621	4.21715	6.1314
0.133	3.30806	3.5384	4.22075	6.14432
0.132	3.31126	3.54106	4.22502	6.15111
0.131	3.31326	3.54317	4.22984	6.15947
0.13	3.31439	3.54482	4.23179	6.16969
0.129	3.31529	3.54719	4.23538	6.17875
0.128	3.31724	3.54991	4.23831	6.18741
0.127	3.31912	3.55208	4.24046	6.19448
0.126	3.32102	3.55479	4.24254	6.20183
0.125	3.32279	3.55756	4.24696	6.21175
0.124	3.32505	3.55952	4.25051	6.22738
0.123	3.32712	3.56354	4.25358	6.23982
0.122	3.32878	3.56648	4.25639	6.24811
0.121	3.33047	3.5699	4.26062	6.25805
0.12	3.33338	3.57171	4.26357	6.26602
0.119	3.33638	3.57492	4.2681	6.2756
0.118	3.33966	3.57723	4.27169	6.28546
0.117	3.34152	3.57964	4.27639	6.29157
0.116	3.34339	3.58243	4.28016	6.3028
0.115	3.34529	3.58456	4.28208	6.31144
0.114	3.34798	3.58713	4.28832	6.32312
0.113	3.34913	3.5907	4.29241	6.32777
0.112	3.35249	3.59355	4.29582	6.34033
0.111	3.35463	3.59662	4.30009	6.34802
0.11	3.35683	3.59938	4.30602	6.35247
0.109	3.35981	3.60243	4.30807	6.36391
0.108	3.36204	3.60604	4.31244	6.37378
0.107	3.36398	3.60968	4.31516	6.38494
0.106	3.36714	3.61447	4.31801	6.39671
0.105	3.3685	3.61719	4.32146	6.40255
0.104	3.37105	3.62023	4.32368	6.41101
0.103	3.37354	3.62263	4.3284	6.41568
0.102	3.37475	3.62492	4.33314	6.4271
0.101	3.37767	3.62896	4.33548	6.43235
0.1	3.38087	3.63325	4.33874	6.44432
0.099	3.38457	3.6359	4.34449	6.44898
0.098	3.38786	3.63825	4.35022	6.45993
0.097	3.39089	3.64346	4.35566	6.47203
0.096	3.39318	3.64717	4.36241	6.483
0.095	3.39532	3.64921	4.37124	6.49819
0.094	3.39783	3.65134	4.37455	6.51351
0.093	3.40062	3.65514	4.38057	6.52151
0.092	3.40279	3.65754	4.38668	6.52969
0.091	3.40579	3.66147	4.39274	6.54185
0.09	3.4092	3.66444	4.40261	6.54928
0.089	3.41183	3.66819	4.40739	6.55867
0.088	3.41475	3.67129	4.41416	6.56611
0.087	3.41702	3.67509	4.41823	6.57851
0.086	3.42036	3.67922	4.42193	6.58495
0.085	3.42238	3.68274	4.42617	6.59409
0.084	3.42626	3.68563	4.42995	6.60231
0.083	3.42964	3.68978	4.43521	6.61333
0.082	3.43246	3.69277	4.43975	6.63252
0.081	3.436	3.69671	4.44238	6.64638
0.08	3.43867	3.70167	4.4486	6.65505
0.079	3.44128	3.70451	4.45495	6.66511
0.078	3.44451	3.7104	4.45986	6.68136
0.077	3.4492	3.71365	4.46629	6.69423
0.076	3.45336	3.71653	4.47152	6.70743
0.075	3.45708	3.72179	4.47839	6.72076
0.074	3.46145	3.72577	4.48377	6.73387
0.073	3.46315	3.72925	4.49023	6.74814
0.072	3.46775	3.73246	4.49747	6.76083
0.071	3.47078	3.7388	4.50424	6.78441
0.07	3.47186	3.74238	4.51173	6.80033
0.069	3.47517	3.74545	4.52212	6.81206
0.068	3.48101	3.75501	4.52809	6.82708
0.067	3.48331	3.7592	4.53697	6.84037
0.066	3.48639	3.76203	4.54489	6.85632
0.065	3.48947	3.76754	4.55089	6.87223
0.064	3.4956	3.77248	4.559	6.88729
0.063	3.49914	3.77723	4.56411	6.90752
0.062	3.50186	3.78014	4.56796	6.92809
0.061	3.50518	3.78353	4.57227	6.94079
0.06	3.50872	3.78924	4.58428	6.95422
0.059	3.51406	3.7913	4.59109	6.9664
0.058	3.51794	3.79741	4.59958	6.98886
0.057	3.52114	3.80035	4.60792	7.0065
0.056	3.52668	3.80446	4.61639	7.02061
0.055	3.53222	3.8078	4.62814	7.03889
0.054	3.53668	3.8101	4.63408	7.05521
0.053	3.53986	3.8159	4.64061	7.08387
0.052	3.54655	3.82099	4.64632	7.09689
0.051	3.5524	3.83082	4.65532	7.11241
0.05	3.56017	3.83986	4.66094	7.12861
0.049	3.56566	3.84689	4.66664	7.14422
0.048	3.56931	3.85593	4.67079	7.16154
0.047	3.57505	3.86361	4.68159	7.17779
0.046	3.57953	3.8692	4.69247	7.20166
0.045	3.58552	3.87497	4.70002	7.21927
0.044	3.59112	3.88199	4.70985	7.24359
0.043	3.59459	3.88698	4.71909	7.2681
0.042	3.60393	3.89497	4.7282	7.28654
0.041	3.61025	3.90394	4.73722	7.31391
0.04	3.6135	3.90758	4.74858	7.33023
0.039	3.61861	3.91349	4.7585	7.35088
0.038	3.62305	3.9179	4.77329	7.37207
0.037	3.62742	3.92545	4.78988	7.3902
0.036	3.63246	3.93246	4.79785	7.42636
0.035	3.63631	3.94229	4.80675	7.44582
0.034	3.64433	3.95096	4.81487	7.46148
0.033	3.65148	3.96093	4.8367	7.47755
0.032	3.65732	3.96964	4.84925	7.50207
0.031	3.66586	3.97955	4.8616	7.53371
0.03	3.67295	3.99169	4.87307	7.54942
0.029	3.68751	4.00333	4.8857	7.57459
0.028	3.69565	4.01126	4.90398	7.59969
0.027	3.70061	4.01883	4.91483	7.65574
0.026	3.70481	4.03001	4.92744	7.68273
0.025	3.71454	4.03968	4.93887	7.74992
0.024	3.7252	4.04952	4.94858	7.80623
0.023	3.74337	4.05924	4.96984	7.831
0.022	3.75517	4.06989	4.98709	7.87715
0.021	3.7659	4.08222	5.00462	7.9113
0.02	3.77532	4.10418	5.02571	7.952
0.019	3.78873	4.12424	5.03726	7.98378
0.018	3.8065	4.13298	5.0451	8.02327
0.017	3.81838	4.15083	5.07281	8.08757
0.016	3.82976	4.16719	5.09565	8.11976
0.015	3.84334	4.18548	5.11306	8.2
0.014	3.86251	4.20796	5.14126	8.25075
0.013	3.89338	4.25119	5.16551	8.29772
0.012	3.90268	4.27803	5.18183	8.37474
0.011	3.92837	4.29423	5.22201	8.45
0.01	3.97007	4.31295	5.25969	8.55643
0.009	4.00123	4.32276	5.32008	8.62164
0.008	4.02056	4.36914	5.36833	8.74382
0.007	4.0658	4.41998	5.41662	8.95688
0.006	4.1143	4.46886	5.48324	9.01719
0.005	4.14802	4.53393	5.5613	9.10108
0.004	4.2339	4.5746	5.73223	9.27666
0.003	4.32195	4.63335	5.83337	9.49257
0.002	4.4666	4.71321	5.91248	9.72613
0.001	4.69946	5.02086	6.23285	10.3151


==> B64_GW_10_25.txt <==
prob    papr_10 papr_25 papr_bef
1       2.30323	1.95551	2.76465
0.999	2.41734	1.99193	2.85553
0.998	2.43685	2.00609	2.9037
0.997	2.48503	2.01032	2.95321
0.996	2.50217	2.02141	2.97746
0.995	2.50929	2.03603	3.00234
0.994	2.51774	2.04619	3.03198
0.993	2.5205	2.06664	3.05122
0.992	2.52307	2.07319	3.07654
0.991	2.53189	2.07861	3.08856
0.99	2.53378	2.09363	3.10426
0.989	2.53478	2.10051	3.12066
0.988	2.54241	2.10174	3.13398
0.987	2.54571	2.10593	3.14809
0.986	2.54706	2.1067	3.16373
0.985	2.55184	2.11124	3.17257
0.984	2.5732	2.11323	3.17963
0.983	2.57546	2.11591	3.18566
0.982	2.58844	2.11623	3.19256
0.981	2.58867	2.12036	3.20208
0.98	2.5926	2.12491	3.21806
0.979	2.59779	2.13399	3.22757
0.978	2.59819	2.1346	3.2454
0.977	2.60374	2.13649	3.25567
0.976	2.60757	2.14107	3.26345
0.975	2.60878	2.14521	3.27451
0.974	2.61113	2.1502	3.2821
0.973	2.62059	2.15247	3.29428
0.972	2.62478	2.16005	3.30375
0.971	2.62489	2.16133	3.31147
0.97	2.62809	2.1616	3.32045
0.969	2.62926	2.16279	3.32735
0.968	2.63068	2.16372	3.3319
0.967	2.63342	2.16553	3.33586
0.966	2.63557	2.16644	3.34501
0.965	2.63984	2.1666	3.35176
0.964	2.64128	2.17144	3.35655
0.963	2.64189	2.17223	3.36291
0.962	2.64765	2.17634	3.37178
0.961	2.64794	2.17703	3.37582
0.96	2.64948	2.17707	3.38364
0.959	2.64996	2.17717	3.3894
0.958	2.65127	2.17762	3.39409
0.957	2.65165	2.17876	3.39965
0.956	2.65681	2.18066	3.4082
0.955	2.65816	2.1825	3.41575
0.954	2.65985	2.18302	3.4184
0.953	2.66454	2.1835	3.42346
0.952	2.66471	2.18351	3.42936
0.951	2.66504	2.18616	3.43718
0.95	2.66851	2.18654	3.44519
0.949	2.66859	2.1877	3.44876
0.948	2.67026	2.19291	3.45357
0.947	2.67162	2.19727	3.45763
0.946	2.67668	2.19819	3.46405
0.945	2.6803	2.19909	3.46746
0.944	2.68149	2.20216	3.47027
0.943	2.68703	2.20263	3.47466
0.942	2.68755	2.20639	3.47939
0.941	2.69271	2.20821	3.4843
0.94	2.69462	2.20878	3.4879
0.939	2.6972	2.20895	3.49189
0.938	2.69907	2.20934	3.49692
0.937	2.70141	2.21479	3.50153
0.936	2.70529	2.21671	3.50402
0.935	2.70601	2.21723	3.50986
0.934	2.70647	2.22259	3.51395
0.933	2.7077	2.22513	3.51964
0.932	2.70804	2.22558	3.52405
0.931	2.7087	2.22578	3.52679
0.93	2.71199	2.22635	3.53031
0.929	2.71364	2.22731	3.53525
0.928	2.7139	2.22739	3.54111
0.927	2.71482	2.2277	3.54694
0.926	2.7162	2.22872	3.54881
0.925	2.7187	2.22916	3.55292
0.924	2.7207	2.23106	3.55644
0.923	2.72498	2.23281	3.56324
0.922	2.73253	2.2354	3.56781
0.921	2.73546	2.23818	3.57413
0.92	2.73624	2.23854	3.5786
0.919	2.74057	2.23959	3.58071
0.918	2.74142	2.24266	3.58428
0.917	2.74225	2.24546	3.58845
0.916	2.74354	2.24597	3.59233
0.915	2.74562	2.24633	3.5953
0.914	2.74599	2.24822	3.59931
0.913	2.74813	2.25047	3.60322
0.912	2.74934	2.25501	3.60784
0.911	2.75071	2.25796	3.61127
0.91	2.75299	2.26025	3.61435
0.909	2.756	2.26148	3.61789
0.908	2.75693	2.26247	3.62136
0.907	2.76118	2.26476	3.62438
0.906	2.76143	2.26566	3.62876
0.905	2.76261	2.26739	3.63203
0.904	2.76927	2.26802	3.63491
0.903	2.77022	2.26887	3.63948
0.902	2.77103	2.27104	3.64414
0.901	2.77399	2.27313	3.64778
0.9	2.77464	2.2756	3.65123
0.899	2.77501	2.27716	3.65444
0.898	2.77507	2.27762	3.65926
0.897	2.779	2.28025	3.66241
0.896	2.78041	2.28178	3.66457
0.895	2.78112	2.28211	3.66776
0.894	2.78253	2.28269	3.67179
0.893	2.78262	2.28397	3.67469
0.892	2.7832	2.28429	3.67765
0.891	2.78431	2.2845	3.67964
0.89	2.78434	2.28473	3.68152
0.889	2.78568	2.2851	3.68508
0.888	2.78771	2.28568	3.68759
0.887	2.79071	2.28652	3.69032
0.886	2.79094	2.28697	3.69382
0.885	2.79679	2.2877	3.69974
0.884	2.80189	2.28847	3.70489
0.883	2.8019	2.28861	3.70697
0.882	2.8058	2.28878	3.70855
0.881	2.80888	2.28896	3.71295
0.88	2.80934	2.29104	3.71505
0.879	2.81485	2.29199	3.71684
0.878	2.81524	2.29255	3.71842
0.877	2.81602	2.29283	3.72224
0.876	2.81739	2.29619	3.72586
0.875	2.81804	2.299	3.72866
0.874	2.82032	2.30104	3.73031
0.873	2.82045	2.30145	3.73352
0.872	2.82181	2.30168	3.7358
0.871	2.82204	2.30224	3.73919
0.87	2.82216	2.30226	3.74139
0.869	2.82566	2.30266	3.74386
0.868	2.82811	2.30312	3.74741
0.867	2.83288	2.30334	3.74899
0.866	2.83294	2.30486	3.7512
0.865	2.83392	2.3075	3.75397
0.864	2.83456	2.30792	3.75611
0.863	2.83471	2.3086	3.75884
0.862	2.8366	2.30911	3.76309
0.861	2.84011	2.3092	3.76631
0.86	2.84092	2.30948	3.76924
0.859	2.84154	2.30983	3.77181
0.858	2.84174	2.31021	3.77851
0.857	2.84656	2.31066	3.78063
0.856	2.84809	2.31187	3.78417
0.855	2.8508	2.31268	3.7868
0.854	2.85095	2.3127	3.7899
0.853	2.85212	2.31326	3.79308
0.852	2.85224	2.31392	3.79676
0.851	2.85292	2.31423	3.80106
0.85	2.85569	2.31489	3.80376
0.849	2.85597	2.3149	3.80755
0.848	2.85886	2.31491	3.81044
0.847	2.85919	2.31816	3.81328
0.846	2.85992	2.3184	3.81536
0.845	2.86152	2.31945	3.81917
0.844	2.86302	2.32051	3.8214
0.843	2.86497	2.32101	3.82477
0.842	2.86592	2.32142	3.82802
0.841	2.8669	2.3228	3.83019
0.84	2.86817	2.32579	3.83234
0.839	2.86899	2.32991	3.83522
0.838	2.8709	2.33244	3.83993
0.837	2.87198	2.33274	3.84238
0.836	2.87437	2.33355	3.84506
0.835	2.87471	2.33392	3.84782
0.834	2.87715	2.33703	3.85057
0.833	2.87877	2.3374	3.85513
0.832	2.87889	2.3377	3.85803
0.831	2.88062	2.33826	3.86018
0.83	2.88362	2.33862	3.8624
0.829	2.88686	2.33932	3.86614
0.828	2.88738	2.33945	3.86871
0.827	2.88913	2.33986	3.87091
0.826	2.89026	2.34056	3.87384
0.825	2.89049	2.34124	3.87642
0.824	2.89594	2.34215	3.87917
0.823	2.89714	2.34415	3.88164
0.822	2.89865	2.34488	3.88453
0.821	2.90096	2.3458	3.88691
0.82	2.90273	2.34749	3.88906
0.819	2.903	2.34785	3.89346
0.818	2.90368	2.34806	3.89569
0.817	2.90544	2.34859	3.8979
0.816	2.90641	2.35055	3.90012
0.815	2.90895	2.35177	3.90606
0.814	2.91128	2.3527	3.90804
0.813	2.91158	2.353	3.91062
0.812	2.91285	2.35485	3.91316
0.811	2.91336	2.35506	3.91608
0.81	2.91366	2.35526	3.91823
0.809	2.91599	2.35558	3.92242
0.808	2.91608	2.35669	3.92509
0.807	2.91644	2.35685	3.92703
0.806	2.91645	2.35696	3.92927
0.805	2.91673	2.3576	3.93242
0.804	2.91679	2.35965	3.93578
0.803	2.91896	2.36096	3.93897
0.802	2.91918	2.36113	3.94227
0.801	2.92015	2.36187	3.94429
0.8	2.9206	2.36337	3.94645
0.799	2.92089	2.36365	3.94893
0.798	2.92254	2.36382	3.95255
0.797	2.92414	2.36399	3.95524
0.796	2.92841	2.36425	3.95787
0.795	2.92861	2.36433	3.96134
0.794	2.92896	2.36444	3.96516
0.793	2.92911	2.36477	3.96859
0.792	2.93085	2.36637	3.97138
0.791	2.93142	2.36677	3.97273
0.79	2.93311	2.3677	3.97639
0.789	2.93314	2.36835	3.97797
0.788	2.93357	2.36869	3.98009
0.787	2.9377	2.36957	3.98213
0.786	2.93794	2.36993	3.98458
0.785	2.93876	2.37234	3.98827
0.784	2.94246	2.37266	3.99156
0.783	2.94642	2.37371	3.99501
0.782	2.9468	2.37372	3.9965
0.781	2.94827	2.37391	3.99804
0.78	2.94859	2.3741	3.99951
0.779	2.94993	2.37446	4.00125
0.778	2.95123	2.37539	4.00292
0.777	2.95282	2.37574	4.00539
0.776	2.95327	2.37589	4.00873
0.775	2.95415	2.37645	4.01125
0.774	2.95901	2.37682	4.01462
0.773	2.95981	2.37781	4.01657
0.772	2.96085	2.37909	4.01822
0.771	2.9612	2.37919	4.02151
0.77	2.96126	2.37968	4.02478
0.769	2.96172	2.38025	4.02859
0.768	2.96392	2.3813	4.03126
0.767	2.96452	2.38258	4.03381
0.766	2.96608	2.3831	4.03657
0.765	2.96629	2.38404	4.03973
0.764	2.96699	2.385	4.04224
0.763	2.96772	2.38509	4.04471
0.762	2.96834	2.3856	4.04814
0.761	2.96907	2.38589	4.05113
0.76	2.97226	2.38625	4.05297
0.759	2.97467	2.38802	4.05571
0.758	2.97583	2.38892	4.05783
0.757	2.97621	2.38996	4.05957
0.756	2.97835	2.39007	4.0629
0.755	2.97839	2.39032	4.06468
0.754	2.9788	2.39037	4.06712
0.753	2.98002	2.39054	4.06938
0.752	2.98061	2.3911	4.07273
0.751	2.98112	2.39113	4.07592
0.75	2.98214	2.39159	4.07762
0.749	2.98236	2.39159	4.08005
0.748	2.9825	2.392	4.08261
0.747	2.98345	2.39234	4.08488
0.746	2.98426	2.39332	4.08647
0.745	2.98654	2.39332	4.08934
0.744	2.98682	2.39333	4.09266
0.743	2.98896	2.39467	4.09397
0.742	2.99049	2.39626	4.09801
0.741	2.99111	2.39783	4.10003
0.74	2.99142	2.39868	4.1035
0.739	2.99351	2.40023	4.10623
0.738	2.9946	2.401	4.10784
0.737	2.99574	2.40227	4.11113
0.736	2.99743	2.40384	4.1143
0.735	2.99745	2.40397	4.11759
0.734	2.99835	2.40463	4.12106
0.733	2.99936	2.40484	4.12265
0.732	3.00119	2.40795	4.12514
0.731	3.00138	2.40814	4.12736
0.73	3.00162	2.40825	4.13022
0.729	3.0017	2.40994	4.13427
0.728	3.00171	2.4107	4.13563
0.727	3.00202	2.41071	4.13739
0.726	3.00355	2.41099	4.14214
0.725	3.00709	2.41199	4.14435
0.724	3.00719	2.4126	4.14726
0.723	3.0074	2.41274	4.14972
0.722	3.00911	2.41299	4.15252
0.721	3.01056	2.4137	4.15506
0.72	3.01169	2.41499	4.15714
0.719	3.01193	2.4154	4.15899
0.718	3.0129	2.41541	4.16106
0.717	3.01769	2.41676	4.16397
0.716	3.01823	2.41793	4.16572
0.715	3.01847	2.41828	4.16704
0.714	3.02024	2.41903	4.16966
0.713	3.02087	2.41918	4.17138
0.712	3.02255	2.41922	4.17354
0.711	3.02289	2.4193	4.17566
0.71	3.02328	2.42003	4.17737
0.709	3.02457	2.42097	4.18115
0.708	3.02511	2.4211	4.18428
0.707	3.02835	2.42196	4.18651
0.706	3.02883	2.42196	4.18899
0.705	3.02893	2.42235	4.19066
0.704	3.02954	2.42273	4.19371
0.703	3.03032	2.42275	4.19627
0.702	3.03091	2.42283	4.1997
0.701	3.03198	2.42376	4.20275
0.7	3.03209	2.42398	4.20477
0.699	3.03219	2.42514	4.20659
0.698	3.03326	2.4284	4.20849
0.697	3.03484	2.42871	4.20946
0.696	3.03603	2.42883	4.21294
0.695	3.0362	2.4292	4.2154
0.694	3.03731	2.43071	4.21924
0.693	3.03966	2.43189	4.22163
0.692	3.03969	2.43406	4.2235
0.691	3.04117	2.43413	4.22632
0.69	3.04391	2.43432	4.22927
0.689	3.04464	2.43435	4.23265
0.688	3.04537	2.43454	4.2346
0.687	3.04562	2.43497	4.23586
0.686	3.04566	2.43548	4.23869
0.685	3.04676	2.43669	4.23949
0.684	3.04773	2.43705	4.24134
0.683	3.04793	2.43728	4.24287
0.682	3.04903	2.43836	4.24487
0.681	3.04909	2.43878	4.24798
0.68	3.05038	2.43991	4.24985
0.679	3.05203	2.44213	4.25139
0.678	3.05213	2.44221	4.25448
0.677	3.05257	2.44304	4.25749
0.676	3.05413	2.446	4.25958
0.675	3.05437	2.44748	4.26199
0.674	3.05497	2.44834	4.26507
0.673	3.05536	2.4491	4.26771
0.672	3.057	2.44919	4.26926
0.671	3.05828	2.45102	4.27199
0.67	3.06097	2.45204	4.27479
0.669	3.06124	2.45284	4.27785
0.668	3.06803	2.4537	4.27988
0.667	3.07047	2.45397	4.28312
0.666	3.07109	2.45465	4.28444
0.665	3.07126	2.45487	4.28813
0.664	3.07275	2.45543	4.29123
0.663	3.07305	2.45568	4.29308
0.662	3.07395	2.45701	4.2957
0.661	3.07542	2.45705	4.29805
0.66	3.07566	2.4573	4.30116
0.659	3.07694	2.45745	4.30338
0.658	3.07724	2.45764	4.30452
0.657	3.07757	2.4585	4.30642
0.656	3.08122	2.45871	4.30892
0.655	3.08205	2.45926	4.31243
0.654	3.08261	2.45988	4.31456
0.653	3.08269	2.46025	4.31625
0.652	3.08435	2.46117	4.31962
0.651	3.08528	2.46198	4.32174
0.65	3.08654	2.46213	4.32293
0.649	3.0871	2.46242	4.325
0.648	3.08783	2.463	4.3283
0.647	3.08924	2.46339	4.33203
0.646	3.09106	2.46424	4.33587
0.645	3.09194	2.46432	4.338
0.644	3.09343	2.46445	4.33962
0.643	3.09406	2.46529	4.34216
0.642	3.09659	2.4653	4.34414
0.641	3.09812	2.46611	4.34645
0.64	3.09895	2.46631	4.35043
0.639	3.09961	2.46759	4.35441
0.638	3.10027	2.46796	4.35682
0.637	3.10201	2.4686	4.3598
0.636	3.1021	2.46892	4.36213
0.635	3.1033	2.46995	4.36301
0.634	3.10417	2.47038	4.36562
0.633	3.10556	2.47274	4.36888
0.632	3.10785	2.4733	4.37201
0.631	3.10962	2.47332	4.37441
0.63	3.10968	2.4751	4.376
0.629	3.11396	2.47527	4.37821
0.628	3.1141	2.47546	4.38113
0.627	3.11458	2.47627	4.38311
0.626	3.11476	2.4793	4.38401
0.625	3.11514	2.47964	4.38565
0.624	3.11554	2.48243	4.38867
0.623	3.11586	2.48248	4.39063
0.622	3.11611	2.48404	4.39203
0.621	3.11894	2.48471	4.39449
0.62	3.11931	2.4849	4.39783
0.619	3.11964	2.48515	4.39976
0.618	3.12101	2.48584	4.40202
0.617	3.12239	2.48596	4.40501
0.616	3.1236	2.48598	4.40662
0.615	3.12489	2.48731	4.40869
0.614	3.12535	2.48783	4.41165
0.613	3.12713	2.48858	4.41316
0.612	3.12967	2.4904	4.41631
0.611	3.1352	2.49077	4.41785
0.61	3.13853	2.49157	4.42174
0.609	3.13875	2.49252	4.42437
0.608	3.14125	2.49303	4.42746
0.607	3.1419	2.4931	4.42894
0.606	3.14282	2.49357	4.43124
0.605	3.14345	2.49392	4.43261
0.604	3.14501	2.49395	4.4344
0.603	3.14547	2.49546	4.43672
0.602	3.14562	2.49796	4.4386
0.601	3.14598	2.49863	4.441
0.6	3.14745	2.49961	4.44398
0.599	3.14764	2.49966	4.44699
0.598	3.14813	2.50078	4.45028
0.597	3.15013	2.50125	4.4522
0.596	3.15157	2.50246	4.4555
0.595	3.1521	2.50319	4.45832
0.594	3.15247	2.50347	4.4596
0.593	3.15346	2.50368	4.4619
0.592	3.1552	2.50377	4.46361
0.591	3.15623	2.50435	4.46565
0.59	3.1564	2.50474	4.46818
0.589	3.15689	2.50517	4.47131
0.588	3.15728	2.50827	4.47464
0.587	3.15823	2.50838	4.4772
0.586	3.15871	2.50857	4.48074
0.585	3.15947	2.50894	4.48202
0.584	3.15975	2.50986	4.48473
0.583	3.16021	2.50995	4.48735
0.582	3.16103	2.51012	4.48964
0.581	3.1613	2.51025	4.49188
0.58	3.16217	2.51156	4.49386
0.579	3.16377	2.51262	4.49699
0.578	3.16507	2.51305	4.49903
0.577	3.16553	2.51377	4.50202
0.576	3.16615	2.51411	4.50352
0.575	3.16615	2.51459	4.50492
0.574	3.16811	2.51552	4.50751
0.573	3.17092	2.51584	4.51025
0.572	3.17095	2.51633	4.51201
0.571	3.17491	2.51649	4.51513
0.57	3.17521	2.51795	4.51721
0.569	3.17638	2.51814	4.51921
0.568	3.17688	2.51844	4.52261
0.567	3.17769	2.51846	4.52458
0.566	3.18	2.51926	4.52777
0.565	3.1817	2.51946	4.52992
0.564	3.18412	2.5223	4.53297
0.563	3.18585	2.52261	4.53648
0.562	3.18586	2.52326	4.53796
0.561	3.18778	2.52342	4.53972
0.56	3.18993	2.52366	4.54363
0.559	3.19124	2.52406	4.54542
0.558	3.19185	2.52502	4.54939
0.557	3.19302	2.52544	4.55237
0.556	3.19351	2.52565	4.55365
0.555	3.19409	2.52576	4.55485
0.554	3.19463	2.52611	4.55824
0.553	3.19581	2.52674	4.56074
0.552	3.19687	2.52689	4.56354
0.551	3.19918	2.52757	4.56541
0.55	3.20084	2.52758	4.56912
0.549	3.20115	2.52769	4.57137
0.548	3.20656	2.52775	4.57513
0.547	3.20657	2.52854	4.57874
0.546	3.20946	2.52871	4.57961
0.545	3.20966	2.5289	4.58134
0.544	3.21049	2.52896	4.58305
0.543	3.211	2.53079	4.58512
0.542	3.21257	2.53086	4.58652
0.541	3.21464	2.53142	4.58917
0.54	3.21665	2.53339	4.59108
0.539	3.21687	2.53587	4.59446
0.538	3.21715	2.53703	4.59718
0.537	3.21783	2.5374	4.60085
0.536	3.21789	2.53804	4.60304
0.535	3.21861	2.53846	4.60571
0.534	3.21865	2.54083	4.60811
0.533	3.21908	2.54103	4.61026
0.532	3.22203	2.54193	4.61234
0.531	3.22425	2.54301	4.61397
0.53	3.22442	2.54401	4.6189
0.529	3.22482	2.54452	4.62228
0.528	3.22671	2.54475	4.62406
0.527	3.22685	2.54562	4.62572
0.526	3.22712	2.54656	4.62777
0.525	3.22771	2.54721	4.62957
0.524	3.22808	2.54772	4.633
0.523	3.22846	2.54925	4.63455
0.522	3.22907	2.54941	4.63664
0.521	3.23018	2.5498	4.6383
0.52	3.23448	2.54999	4.64088
0.519	3.23523	2.55005	4.64272
0.518	3.23552	2.55106	4.64774
0.517	3.236	2.55154	4.64965
0.516	3.23682	2.55158	4.65339
0.515	3.23739	2.55196	4.6561
0.514	3.23793	2.55355	4.66003
0.513	3.23904	2.55416	4.66196
0.512	3.24014	2.55446	4.664
0.511	3.24543	2.55492	4.66559
0.51	3.24761	2.55498	4.66768
0.509	3.24803	2.55616	4.67026
0.508	3.24869	2.55642	4.6721
0.507	3.24906	2.55656	4.67564
0.506	3.24945	2.55804	4.67956
0.505	3.25179	2.55821	4.68245
0.504	3.25276	2.55877	4.68449
0.503	3.25295	2.55887	4.68592
0.502	3.25519	2.55888	4.68768
0.501	3.25531	2.56043	4.69056
0.5	3.25796	2.56138	4.69211
0.499	3.25853	2.56166	4.69423
0.498	3.26054	2.56237	4.6995
0.497	3.2607	2.56296	4.7039
0.496	3.2627	2.56316	4.70631
0.495	3.26308	2.56475	4.70963
0.494	3.264	2.56506	4.71074
0.493	3.2645	2.56584	4.71423
0.492	3.26494	2.56616	4.7168
0.491	3.26706	2.56721	4.72017
0.49	3.26773	2.56825	4.72349
0.489	3.26806	2.56879	4.72563
0.488	3.27354	2.56935	4.72852
0.487	3.27382	2.56957	4.73012
0.486	3.27396	2.57091	4.73237
0.485	3.27564	2.57266	4.73548
0.484	3.27636	2.57509	4.73793
0.483	3.27881	2.57802	4.73988
0.482	3.281	2.5781	4.74281
0.481	3.28314	2.57825	4.74522
0.48	3.28331	2.57845	4.74742
0.479	3.2836	2.5793	4.75228
0.478	3.28382	2.58134	4.75383
0.477	3.28419	2.58257	4.75839
0.476	3.28524	2.58294	4.76021
0.475	3.28773	2.58396	4.7631
0.474	3.28776	2.58455	4.76608
0.473	3.29025	2.58524	4.76875
0.472	3.29263	2.58529	4.77118
0.471	3.29302	2.5853	4.7725
0.47	3.29615	2.58543	4.77487
0.469	3.29844	2.58602	4.77705
0.468	3.29978	2.5863	4.77997
0.467	3.30218	2.5867	4.78245
0.466	3.30313	2.58679	4.78565
0.465	3.30404	2.58725	4.78794
0.464	3.3046	2.58794	4.79129
0.463	3.30481	2.58863	4.79277
0.462	3.30485	2.58886	4.79466
0.461	3.30513	2.58976	4.79599
0.46	3.30545	2.59043	4.79894
0.459	3.30571	2.59114	4.8018
0.458	3.30614	2.59123	4.80501
0.457	3.30644	2.59134	4.80652
0.456	3.30731	2.59163	4.80949
0.455	3.31156	2.59183	4.81216
0.454	3.31301	2.59232	4.81404
0.453	3.31344	2.59332	4.81766
0.452	3.31519	2.5937	4.82042
0.451	3.31878	2.59423	4.82293
0.45	3.3189	2.59487	4.82673
0.449	3.32331	2.59537	4.82834
0.448	3.32471	2.5954	4.83228
0.447	3.32476	2.59587	4.83501
0.446	3.32514	2.59744	4.83837
0.445	3.32517	2.59757	4.84145
0.444	3.32692	2.59822	4.84321
0.443	3.32788	2.59992	4.84542
0.442	3.32788	2.6011	4.84829
0.441	3.32916	2.60339	4.85021
0.44	3.32943	2.60469	4.85394
0.439	3.33153	2.60718	4.8556
0.438	3.332	2.60758	4.86001
0.437	3.33497	2.60885	4.86281
0.436	3.33538	2.6094	4.86771
0.435	3.33809	2.60977	4.87097
0.434	3.341	2.60977	4.8735
0.433	3.34213	2.61041	4.87567
0.432	3.34221	2.61053	4.87828
0.431	3.35004	2.61227	4.88209
0.43	3.35058	2.61228	4.88509
0.429	3.35203	2.61311	4.88774
0.428	3.35304	2.61376	4.89051
0.427	3.35358	2.61433	4.89424
0.426	3.35652	2.61572	4.8966
0.425	3.35701	2.61602	4.89856
0.424	3.35813	2.61659	4.90076
0.423	3.36025	2.6169	4.90372
0.422	3.36042	2.61695	4.90601
0.421	3.36063	2.61905	4.90841
0.42	3.36072	2.61954	4.9119
0.419	3.36109	2.621	4.91623
0.418	3.36165	2.62144	4.92088
0.417	3.36451	2.62197	4.92327
0.416	3.36529	2.62355	4.92651
0.415	3.36541	2.62398	4.92965
0.414	3.36623	2.62493	4.9332
0.413	3.36646	2.62508	4.93699
0.412	3.36701	2.62516	4.94089
0.411	3.36739	2.62592	4.94391
0.41	3.36826	2.62717	4.94604
0.409	3.36948	2.6273	4.94933
0.408	3.36994	2.62757	4.95112
0.407	3.37091	2.6279	4.95386
0.406	3.37326	2.62814	4.95835
0.405	3.37632	2.62894	4.96174
0.404	3.38202	2.63092	4.96552
0.403	3.38401	2.63101	4.96855
0.402	3.38409	2.63194	4.97075
0.401	3.38628	2.63275	4.97443
0.4	3.38645	2.6334	4.97866
0.399	3.38728	2.63472	4.98239
0.398	3.38735	2.63531	4.98532
0.397	3.38781	2.63564	4.9881
0.396	3.38832	2.63594	4.9921
0.395	3.38931	2.63839	4.99391
0.394	3.39186	2.64046	4.99725
0.393	3.39204	2.64136	5.00153
0.392	3.39331	2.64235	5.00494
0.391	3.39374	2.64251	5.00795
0.39	3.39399	2.64278	5.01049
0.389	3.39477	2.64344	5.01274
0.388	3.39534	2.64411	5.01541
0.387	3.39769	2.64451	5.019
0.386	3.39776	2.64734	5.02119
0.385	3.39822	2.64816	5.02538
0.384	3.3984	2.64875	5.03014
0.383	3.39871	2.6492	5.03281
0.382	3.39953	2.65058	5.03671
0.381	3.40192	2.65125	5.04112
0.38	3.40221	2.65182	5.04305
0.379	3.40339	2.65328	5.04583
0.378	3.40405	2.65336	5.05003
0.377	3.40435	2.65376	5.05345
0.376	3.40752	2.65437	5.05748
0.375	3.40813	2.65598	5.06047
0.374	3.40856	2.6563	5.06441
0.373	3.40971	2.65639	5.06683
0.372	3.41226	2.65826	5.07094
0.371	3.41594	2.65962	5.07293
0.37	3.41708	2.66028	5.07472
0.369	3.41736	2.66098	5.07842
0.368	3.4189	2.6617	5.08226
0.367	3.42147	2.66235	5.08423
0.366	3.42182	2.6632	5.08528
0.365	3.42219	2.66478	5.08767
0.364	3.42298	2.66648	5.09213
0.363	3.42308	2.66662	5.09574
0.362	3.42609	2.66681	5.09901
0.361	3.42915	2.66729	5.10161
0.36	3.42941	2.66897	5.10487
0.359	3.43078	2.66914	5.10766
0.358	3.43079	2.66955	5.11017
0.357	3.43089	2.66998	5.11503
0.356	3.43172	2.67104	5.1204
0.355	3.433	2.67113	5.12339
0.354	3.43381	2.67233	5.12605
0.353	3.43401	2.67336	5.12812
0.352	3.43579	2.67336	5.12966
0.351	3.43805	2.67384	5.13246
0.35	3.43872	2.67393	5.1342
0.349	3.43962	2.67455	5.13865
0.348	3.43972	2.67563	5.14067
0.347	3.44365	2.67591	5.14279
0.346	3.44632	2.67681	5.14898
0.345	3.44652	2.67738	5.1526
0.344	3.44701	2.67832	5.15562
0.343	3.44847	2.67851	5.15899
0.342	3.44891	2.67853	5.16333
0.341	3.44933	2.68311	5.16689
0.34	3.45004	2.68562	5.17057
0.339	3.45007	2.68584	5.17411
0.338	3.45337	2.68634	5.17785
0.337	3.45522	2.6883	5.18077
0.336	3.45777	2.68896	5.18287
0.335	3.45891	2.69019	5.1857
0.334	3.45936	2.69047	5.1873
0.333	3.46099	2.69134	5.19038
0.332	3.46334	2.69139	5.19382
0.331	3.4648	2.69156	5.19694
0.33	3.46514	2.69165	5.19967
0.329	3.46624	2.69167	5.20276
0.328	3.46632	2.69202	5.20556
0.327	3.47079	2.6953	5.20887
0.326	3.47099	2.69583	5.21378
0.325	3.474	2.69599	5.21656
0.324	3.475	2.69666	5.21989
0.323	3.47841	2.69666	5.22207
0.322	3.4791	2.69674	5.22633
0.321	3.47924	2.69726	5.22873
0.32	3.47949	2.69757	5.23167
0.319	3.48106	2.69776	5.23485
0.318	3.48112	2.69793	5.23831
0.317	3.48318	2.6986	5.24207
0.316	3.48579	2.69862	5.24723
0.315	3.48695	2.69992	5.24955
0.314	3.48805	2.70008	5.25331
0.313	3.49236	2.70025	5.25548
0.312	3.49364	2.70144	5.25708
0.311	3.49443	2.70216	5.26291
0.31	3.49497	2.70351	5.26725
0.309	3.49531	2.70397	5.27011
0.308	3.49748	2.70452	5.27451
0.307	3.4988	2.70483	5.2771
0.306	3.49959	2.70488	5.28066
0.305	3.50111	2.7054	5.28361
0.304	3.50165	2.70641	5.28609
0.303	3.50176	2.70671	5.29019
0.302	3.50373	2.7069	5.29333
0.301	3.50438	2.70757	5.29685
0.3	3.50672	2.70776	5.30175
0.299	3.50683	2.70823	5.30497
0.298	3.50713	2.70835	5.30933
0.297	3.5085	2.70903	5.3116
0.296	3.51625	2.70948	5.31546
0.295	3.51717	2.71304	5.3191
0.294	3.51833	2.71371	5.32231
0.293	3.51983	2.71408	5.32674
0.292	3.52676	2.7166	5.3307
0.291	3.52744	2.71728	5.33501
0.29	3.52969	2.71849	5.33961
0.289	3.53083	2.71929	5.34503
0.288	3.53473	2.71988	5.35058
0.287	3.53515	2.72056	5.35439
0.286	3.53648	2.72085	5.35803
0.285	3.53652	2.72118	5.36139
0.284	3.53685	2.72183	5.36488
0.283	3.53731	2.72296	5.36905
0.282	3.53853	2.72315	5.3737
0.281	3.54239	2.72316	5.3776
0.28	3.54596	2.72364	5.38099
0.279	3.5488	2.72427	5.38336
0.278	3.54972	2.72684	5.38804
0.277	3.55087	2.728	5.3923
0.276	3.55204	2.72958	5.39702
0.275	3.55582	2.73064	5.39965
0.274	3.55623	2.73204	5.40536
0.273	3.55695	2.73317	5.40802
0.272	3.55909	2.73361	5.41228
0.271	3.55975	2.73372	5.41641
0.27	3.56413	2.73465	5.42106
0.269	3.56447	2.73472	5.42465
0.268	3.56623	2.73526	5.42734
0.267	3.56853	2.73526	5.43152
0.266	3.57248	2.73621	5.4352
0.265	3.57425	2.73634	5.44129
0.264	3.57568	2.73667	5.44684
0.263	3.57599	2.73943	5.4512
0.262	3.57655	2.74043	5.45613
0.261	3.57916	2.74086	5.45857
0.26	3.5822	2.74101	5.4653
0.259	3.58288	2.7426	5.47029
0.258	3.58679	2.74301	5.47296
0.257	3.58774	2.74308	5.47931
0.256	3.5925	2.74324	5.48362
0.255	3.59453	2.74543	5.48583
0.254	3.59627	2.74557	5.48909
0.253	3.59665	2.74562	5.49224
0.252	3.59778	2.74677	5.49746
0.251	3.59817	2.74682	5.50002
0.25	3.60132	2.748	5.50336
0.249	3.60184	2.74863	5.50653
0.248	3.60192	2.75	5.51376
0.247	3.60192	2.75097	5.51696
0.246	3.60425	2.75169	5.52093
0.245	3.60612	2.75205	5.52754
0.244	3.60863	2.75698	5.53331
0.243	3.60967	2.75732	5.53832
0.242	3.60978	2.75775	5.54319
0.241	3.61254	2.7579	5.54804
0.24	3.61261	2.75888	5.55461
0.239	3.61297	2.75974	5.56018
0.238	3.61325	2.76036	5.56224
0.237	3.61379	2.76431	5.5691
0.236	3.61392	2.76495	5.57475
0.235	3.61602	2.76606	5.57937
0.234	3.6166	2.76763	5.58513
0.233	3.61801	2.76991	5.58956
0.232	3.61836	2.77012	5.59528
0.231	3.62046	2.77077	5.59928
0.23	3.62136	2.77375	5.60317
0.229	3.62137	2.774	5.60568
0.228	3.62249	2.77719	5.61008
0.227	3.63316	2.77763	5.61495
0.226	3.63321	2.77854	5.61976
0.225	3.63439	2.77881	5.62496
0.224	3.63463	2.78286	5.62968
0.223	3.63745	2.78295	5.63126
0.222	3.63808	2.78311	5.6369
0.221	3.63829	2.78335	5.64105
0.22	3.63833	2.78355	5.64491
0.219	3.64043	2.78369	5.65029
0.218	3.64498	2.78386	5.65377
0.217	3.64527	2.78505	5.65877
0.216	3.64661	2.78543	5.66815
0.215	3.64722	2.78576	5.67075
0.214	3.64748	2.78703	5.67349
0.213	3.65151	2.78775	5.68168
0.212	3.6554	2.78996	5.68473
0.211	3.65692	2.79032	5.69
0.21	3.65888	2.79117	5.69548
0.209	3.65902	2.79238	5.69976
0.208	3.65916	2.79253	5.706
0.207	3.66122	2.79356	5.71045
0.206	3.66266	2.79398	5.71577
0.205	3.66501	2.79414	5.7225
0.204	3.66586	2.79425	5.72784
0.203	3.66604	2.79456	5.73252
0.202	3.66967	2.79534	5.73684
0.201	3.67061	2.79583	5.74107
0.2	3.67659	2.79744	5.7473
0.199	3.67891	2.79758	5.75553
0.198	3.68177	2.79781	5.75886
0.197	3.68292	2.80201	5.76494
0.196	3.68474	2.80547	5.77392
0.195	3.68485	2.80657	5.77956
0.194	3.68486	2.80838	5.78335
0.193	3.68604	2.80853	5.78965
0.192	3.68609	2.80908	5.79289
0.191	3.68714	2.81188	5.79586
0.19	3.68877	2.81192	5.80341
0.189	3.69057	2.81388	5.80831
0.188	3.69087	2.81459	5.8124
0.187	3.69378	2.81618	5.81875
0.186	3.69763	2.82111	5.82471
0.185	3.69871	2.82225	5.8326
0.184	3.70095	2.82302	5.83711
0.183	3.70336	2.82402	5.84072
0.182	3.70555	2.8249	5.84479
0.181	3.70894	2.82662	5.85174
0.18	3.70991	2.8296	5.85534
0.179	3.71123	2.8299	5.8619
0.178	3.71132	2.83129	5.86864
0.177	3.71911	2.83316	5.87258
0.176	3.71994	2.83485	5.88197
0.175	3.724	2.83624	5.88795
0.174	3.72434	2.83693	5.89222
0.173	3.72454	2.84032	5.90107
0.172	3.72737	2.84086	5.91019
0.171	3.72802	2.84089	5.91521
0.17	3.729	2.84173	5.92236
0.169	3.7301	2.84252	5.92843
0.168	3.73116	2.84354	5.93514
0.167	3.73823	2.84646	5.94211
0.166	3.74015	2.84658	5.94921
0.165	3.74515	2.84781	5.95651
0.164	3.74762	2.85045	5.96422
0.163	3.74817	2.85096	5.97058
0.162	3.74821	2.85251	5.97481
0.161	3.75199	2.85379	5.98429
0.16	3.75244	2.85435	5.99054
0.159	3.75255	2.85595	5.998
0.158	3.75872	2.85692	6.00577
0.157	3.75942	2.85779	6.0116
0.156	3.76237	2.8608	6.01854
0.155	3.76554	2.86198	6.0252
0.154	3.76572	2.8627	6.03278
0.153	3.76732	2.86736	6.04283
0.152	3.76841	2.86989	6.04823
0.151	3.76949	2.87073	6.05676
0.15	3.77219	2.87198	6.06401
0.149	3.77366	2.87299	6.06989
0.148	3.77373	2.87545	6.07441
0.147	3.78079	2.87642	6.07978
0.146	3.78241	2.8766	6.089
0.145	3.78503	2.87815	6.09436
0.144	3.79786	2.87868	6.09863
0.143	3.79966	2.88028	6.1046
0.142	3.80226	2.8814	6.11004
0.141	3.81087	2.88181	6.11695
0.14	3.81504	2.88414	6.12508
0.139	3.81658	2.88558	6.13225
0.138	3.82312	2.88598	6.13942
0.137	3.82562	2.88978	6.1462
0.136	3.82628	2.88995	6.15439
0.135	3.82724	2.8902	6.16837
0.134	3.83439	2.89095	6.17748
0.133	3.83602	2.89234	6.18394
0.132	3.83943	2.89672	6.18788
0.131	3.8412	2.90401	6.19356
0.13	3.84388	2.90442	6.19912
0.129	3.84502	2.90622	6.20297
0.128	3.84657	2.90987	6.21118
0.127	3.85311	2.9121	6.21947
0.126	3.85348	2.91262	6.22269
0.125	3.85807	2.91558	6.23378
0.124	3.85868	2.91702	6.24667
0.123	3.86661	2.91777	6.25503
0.122	3.86738	2.91975	6.26111
0.121	3.86837	2.92212	6.26865
0.12	3.8714	2.92232	6.27611
0.119	3.87763	2.92341	6.28555
0.118	3.87884	2.92404	6.29308
0.117	3.8801	2.92515	6.30655
0.116	3.88276	2.92581	6.31578
0.115	3.89217	2.92588	6.32675
0.114	3.89264	2.9283	6.33464
0.113	3.89442	2.93296	6.34278
0.112	3.89855	2.9363	6.35958
0.111	3.89934	2.93679	6.3678
0.11	3.89957	2.93691	6.37914
0.109	3.90768	2.93759	6.38491
0.108	3.91326	2.94142	6.39573
0.107	3.91485	2.9424	6.40477
0.106	3.91914	2.94264	6.41055
0.105	3.92962	2.94537	6.41995
0.104	3.93178	2.94697	6.43595
0.103	3.93463	2.95056	6.44983
0.102	3.94145	2.95219	6.45652
0.101	3.94498	2.9527	6.4679
0.1	3.94853	2.95352	6.4819
0.099	3.95346	2.9583	6.49372
0.098	3.95757	2.96428	6.50724
0.097	3.96062	2.96567	6.51775
0.096	3.96288	2.96638	6.53521
0.095	3.96564	2.96783	6.54144
0.094	3.98183	2.96938	6.54765
0.093	3.98203	2.97232	6.55811
0.092	3.98947	2.97247	6.56175
0.091	3.99647	2.98095	6.57465
0.09	4.00493	2.98104	6.58647
0.089	4.00939	2.98148	6.59527
0.088	4.01181	2.98336	6.61076
0.087	4.02285	2.98396	6.62849
0.086	4.02482	2.98405	6.6373
0.085	4.02554	2.98412	6.64921
0.084	4.02582	2.98644	6.65857
0.083	4.0268	2.98832	6.66605
0.082	4.03353	2.98867	6.67537
0.081	4.04008	2.995	6.68623
0.08	4.04195	2.99513	6.69462
0.079	4.05335	2.99528	6.70986
0.078	4.0621	2.99746	6.73099
0.077	4.06861	2.99748	6.74197
0.076	4.07571	3.00092	6.76
0.075	4.07676	3.00318	6.77446
0.074	4.08095	3.00529	6.78977
0.073	4.08571	3.00828	6.80424
0.072	4.09662	3.01162	6.8179
0.071	4.09988	3.01196	6.84021
0.07	4.10305	3.02081	6.84894
0.069	4.10723	3.02523	6.85712
0.068	4.10782	3.02593	6.87031
0.067	4.1109	3.0261	6.88841
0.066	4.11527	3.02793	6.90384
0.065	4.13051	3.02814	6.92298
0.064	4.13239	3.02942	6.93827
0.063	4.14983	3.03078	6.95142
0.062	4.15067	3.03552	6.96964
0.061	4.16224	3.03681	6.9826
0.06	4.16898	3.04149	6.99499
0.059	4.17949	3.04574	7.00811
0.058	4.18834	3.05108	7.02012
0.057	4.21159	3.05319	7.03209
0.056	4.21825	3.05736	7.04773
0.055	4.22429	3.06042	7.07132
0.054	4.23421	3.06517	7.09153
0.053	4.24182	3.06846	7.1095
0.052	4.24488	3.07895	7.1293
0.051	4.24869	3.08122	7.15315
0.05	4.24967	3.08177	7.17619
0.049	4.25272	3.0839	7.19301
0.048	4.26418	3.08533	7.20949
0.047	4.26502	3.09411	7.2323
0.046	4.27186	3.09501	7.24847
0.045	4.27822	3.09566	7.28456
0.044	4.28176	3.09672	7.30427
0.043	4.28266	3.09676	7.31788
0.042	4.28389	3.10604	7.35771
0.041	4.28507	3.11698	7.38543
0.04	4.2909	3.11734	7.42991
0.039	4.29738	3.12389	7.46356
0.038	4.30368	3.12827	7.50176
0.037	4.30983	3.12903	7.5184
0.036	4.3223	3.13047	7.54456
0.035	4.32595	3.1344	7.56076
0.034	4.34366	3.14248	7.59217
0.033	4.35431	3.15323	7.63167
0.032	4.36092	3.1544	7.65429
0.031	4.36703	3.16129	7.69007
0.03	4.36961	3.16257	7.73778
0.029	4.37082	3.16473	7.76772
0.028	4.39544	3.16769	7.81239
0.027	4.4002	3.17825	7.85604
0.026	4.41755	3.18096	7.88977
0.025	4.41813	3.18335	7.93344
0.024	4.43423	3.18729	7.98758
0.023	4.44411	3.19263	8.0519
0.022	4.45565	3.19476	8.10426
0.021	4.461	3.20998	8.14059
0.02	4.48008	3.2155	8.22196
0.019	4.48426	3.22821	8.3095
0.018	4.49192	3.243	8.39485
0.017	4.4991	3.25554	8.44232
0.016	4.50263	3.25586	8.50527
0.015	4.51227	3.25955	8.59677
0.014	4.54132	3.27134	8.64402
0.013	4.56959	3.27874	8.71947
0.012	4.57783	3.28562	8.85154
0.011	4.64498	3.3116	8.95383
0.01	4.72205	3.31737	9.07205
0.009	4.72631	3.33342	9.22923
0.008	4.73493	3.35029	9.31146
0.007	4.76493	3.35956	9.55642
0.006	4.80924	3.37451	9.69115
0.005	4.90244	3.40584	10.1677
0.004	4.92955	3.58067	10.4594
0.003	4.94201	3.78048	11.1651
0.002	5.00345	3.83733	11.7335
0.001	5.25226	3.87509	16.5015


==> B64_q2_rd25_50.txt <==
prob    papr_25 papr_50 papr_bef
1       2.15343	1.77954	3.36548
0.999	2.17992	1.79249	3.43244
0.998	2.19518	1.79442	3.46402
0.997	2.22315	1.79668	3.49994
0.996	2.23708	1.81929	3.54345
0.995	2.24764	1.84122	3.58126
0.994	2.25798	1.84272	3.61308
0.993	2.2642	1.8495	3.64775
0.992	2.26656	1.84965	3.67443
0.991	2.27384	1.86618	3.6917
0.99	2.27571	1.8691	3.71453
0.989	2.27778	1.86996	3.72947
0.988	2.27781	1.8728	3.75248
0.987	2.28383	1.87466	3.76614
0.986	2.28787	1.87638	3.781
0.985	2.28819	1.87724	3.79386
0.984	2.28882	1.87839	3.80421
0.983	2.28933	1.8812	3.81336
0.982	2.29176	1.88444	3.82377
0.981	2.29185	1.88483	3.83862
0.98	2.2946	1.89021	3.85329
0.979	2.29558	1.90024	3.86349
0.978	2.29733	1.90232	3.87208
0.977	2.30365	1.90236	3.88064
0.976	2.30436	1.90411	3.88639
0.975	2.30796	1.90925	3.89413
0.974	2.31316	1.90989	3.90529
0.973	2.31369	1.91695	3.91385
0.972	2.31662	1.91947	3.92302
0.971	2.31976	1.91953	3.93032
0.97	2.31995	1.9199	3.939
0.969	2.32041	1.92045	3.95006
0.968	2.321	1.92188	3.95431
0.967	2.32134	1.92199	3.96371
0.966	2.32204	1.92652	3.97222
0.965	2.32656	1.9276	3.97729
0.964	2.32753	1.92776	3.9837
0.963	2.33006	1.92805	3.99115
0.962	2.33341	1.92886	4.00523
0.961	2.33363	1.92959	4.01244
0.96	2.33595	1.92985	4.02138
0.959	2.34271	1.93088	4.02619
0.958	2.34417	1.93125	4.03187
0.957	2.34601	1.93164	4.03874
0.956	2.34769	1.9337	4.04596
0.955	2.34784	1.93377	4.04958
0.954	2.34785	1.93493	4.05504
0.953	2.34919	1.93641	4.0625
0.952	2.34991	1.93904	4.06571
0.951	2.35058	1.93915	4.07203
0.95	2.35269	1.93926	4.07599
0.949	2.35382	1.94155	4.08209
0.948	2.3561	1.94233	4.08638
0.947	2.35644	1.94279	4.09189
0.946	2.35748	1.94316	4.09614
0.945	2.35772	1.94335	4.09985
0.944	2.35794	1.94355	4.10556
0.943	2.35816	1.94483	4.11285
0.942	2.36036	1.94624	4.11677
0.941	2.36044	1.94631	4.11903
0.94	2.36226	1.94639	4.12287
0.939	2.36306	1.94683	4.12815
0.938	2.36572	1.94833	4.13612
0.937	2.36853	1.94857	4.14001
0.936	2.36932	1.94884	4.14447
0.935	2.3708	1.94903	4.15121
0.934	2.37085	1.94913	4.15595
0.933	2.37202	1.94973	4.1599
0.932	2.37298	1.95002	4.16339
0.931	2.37646	1.95018	4.16746
0.93	2.37737	1.95154	4.17322
0.929	2.38086	1.95372	4.17827
0.928	2.38183	1.95375	4.18398
0.927	2.38244	1.95466	4.18926
0.926	2.3841	1.9547	4.19438
0.925	2.38491	1.95517	4.19807
0.924	2.38535	1.95842	4.20448
0.923	2.3874	1.95973	4.2104
0.922	2.38995	1.9599	4.21336
0.921	2.3921	1.96099	4.218
0.92	2.39278	1.96168	4.22165
0.919	2.39297	1.96206	4.22748
0.918	2.39484	1.9637	4.23176
0.917	2.39498	1.96484	4.23756
0.916	2.39516	1.9655	4.24175
0.915	2.39612	1.96659	4.24444
0.914	2.39621	1.96763	4.24897
0.913	2.39938	1.96795	4.25251
0.912	2.40078	1.96801	4.25777
0.911	2.40141	1.96904	4.26251
0.91	2.40179	1.96912	4.26599
0.909	2.40329	1.96928	4.273
0.908	2.40346	1.96939	4.27716
0.907	2.40543	1.96965	4.28277
0.906	2.40821	1.9697	4.28774
0.905	2.40854	1.96991	4.29167
0.904	2.4091	1.97072	4.29462
0.903	2.41215	1.97073	4.29818
0.902	2.4134	1.97113	4.30347
0.901	2.41363	1.97127	4.30611
0.9	2.41471	1.97159	4.30963
0.899	2.41489	1.97395	4.31582
0.898	2.4149	1.97416	4.31824
0.897	2.41519	1.97484	4.32302
0.896	2.4152	1.97548	4.32687
0.895	2.41634	1.97639	4.3306
0.894	2.41639	1.97641	4.33411
0.893	2.41648	1.97643	4.33795
0.892	2.41695	1.9766	4.34214
0.891	2.41758	1.97665	4.34675
0.89	2.41767	1.97749	4.34863
0.889	2.41775	1.97772	4.35166
0.888	2.41844	1.9778	4.3558
0.887	2.419	1.97808	4.36293
0.886	2.41955	1.97903	4.36567
0.885	2.41997	1.98003	4.3689
0.884	2.41997	1.98015	4.37314
0.883	2.42045	1.98102	4.37654
0.882	2.42336	1.98148	4.38001
0.881	2.4246	1.98149	4.38352
0.88	2.42486	1.98276	4.38696
0.879	2.42504	1.98439	4.39107
0.878	2.42608	1.98442	4.39535
0.877	2.42706	1.98449	4.39983
0.876	2.42761	1.98493	4.40193
0.875	2.42794	1.98608	4.40432
0.874	2.42815	1.98686	4.40921
0.873	2.42852	1.98687	4.41142
0.872	2.42913	1.98741	4.41661
0.871	2.42933	1.98799	4.42084
0.87	2.43021	1.98812	4.42446
0.869	2.43094	1.98927	4.42684
0.868	2.43185	1.99037	4.43008
0.867	2.43208	1.99192	4.43365
0.866	2.43234	1.99272	4.43753
0.865	2.43838	1.99282	4.44045
0.864	2.43915	1.99315	4.44372
0.863	2.44001	1.99342	4.44883
0.862	2.44057	1.9942	4.45141
0.861	2.4407	1.99434	4.45437
0.86	2.44239	1.99444	4.45837
0.859	2.44249	1.99489	4.46138
0.858	2.44376	1.9956	4.46366
0.857	2.44397	1.99597	4.46605
0.856	2.44439	1.99628	4.47064
0.855	2.44442	1.99632	4.47351
0.854	2.44455	1.99745	4.47842
0.853	2.44495	1.99781	4.48209
0.852	2.44545	1.99798	4.48541
0.851	2.44604	1.99817	4.48759
0.85	2.44637	1.99861	4.49147
0.849	2.44694	1.99934	4.49683
0.848	2.44719	1.99934	4.50232
0.847	2.44848	2.00184	4.50613
0.846	2.44895	2.00215	4.50888
0.845	2.44898	2.00222	4.51112
0.844	2.44976	2.00261	4.51645
0.843	2.45008	2.0027	4.51946
0.842	2.45026	2.00315	4.52113
0.841	2.45192	2.00445	4.52296
0.84	2.45252	2.00581	4.52794
0.839	2.45496	2.00671	4.53066
0.838	2.4554	2.00677	4.53208
0.837	2.4565	2.0068	4.53611
0.836	2.45665	2.00737	4.53827
0.835	2.4572	2.00753	4.54047
0.834	2.4574	2.00819	4.54256
0.833	2.45761	2.00868	4.5457
0.832	2.45765	2.00878	4.5494
0.831	2.45851	2.00907	4.55124
0.83	2.45958	2.00929	4.55353
0.829	2.46186	2.00947	4.55447
0.828	2.46392	2.00955	4.56047
0.827	2.46424	2.01002	4.5638
0.826	2.46585	2.01014	4.56678
0.825	2.46609	2.01216	4.5703
0.824	2.46695	2.01225	4.57299
0.823	2.46731	2.01365	4.57599
0.822	2.46839	2.01392	4.57928
0.821	2.4687	2.01495	4.58223
0.82	2.46879	2.01506	4.58475
0.819	2.46884	2.01554	4.58649
0.818	2.46916	2.01638	4.58846
0.817	2.47	2.0166	4.59241
0.816	2.47166	2.0166	4.59667
0.815	2.47217	2.01682	4.59878
0.814	2.47378	2.01703	4.60155
0.813	2.47444	2.01736	4.6043
0.812	2.47498	2.0174	4.60615
0.811	2.4758	2.01751	4.6088
0.81	2.47593	2.01816	4.61295
0.809	2.47618	2.01907	4.61463
0.808	2.4765	2.01922	4.61836
0.807	2.47704	2.02083	4.62263
0.806	2.47834	2.02131	4.62717
0.805	2.47841	2.02147	4.62951
0.804	2.47901	2.02163	4.63219
0.803	2.47905	2.02183	4.63432
0.802	2.47938	2.02243	4.63814
0.801	2.47956	2.02284	4.64026
0.8	2.48021	2.02288	4.64265
0.799	2.48065	2.02297	4.64521
0.798	2.48078	2.02324	4.64951
0.797	2.48217	2.02326	4.65168
0.796	2.48239	2.02349	4.65546
0.795	2.48306	2.02382	4.6581
0.794	2.48361	2.02531	4.66031
0.793	2.48363	2.02572	4.66214
0.792	2.48375	2.02574	4.66512
0.791	2.48419	2.02608	4.66788
0.79	2.48423	2.02774	4.6698
0.789	2.48433	2.02785	4.67177
0.788	2.48433	2.02804	4.67448
0.787	2.48438	2.02807	4.67718
0.786	2.48464	2.02884	4.67941
0.785	2.48499	2.02911	4.68167
0.784	2.48601	2.02964	4.68462
0.783	2.48634	2.03041	4.68668
0.782	2.48646	2.03058	4.68979
0.781	2.48731	2.03102	4.69225
0.78	2.48816	2.03195	4.69556
0.779	2.4883	2.0323	4.69833
0.778	2.48915	2.03272	4.70272
0.777	2.48948	2.03302	4.70544
0.776	2.49079	2.03376	4.70855
0.775	2.49106	2.0339	4.71166
0.774	2.49186	2.03509	4.7143
0.773	2.49346	2.0353	4.71771
0.772	2.49382	2.03608	4.72031
0.771	2.49384	2.03636	4.72266
0.77	2.49403	2.03696	4.72498
0.769	2.49521	2.03697	4.72766
0.768	2.49524	2.03745	4.73075
0.767	2.49592	2.03779	4.73348
0.766	2.49739	2.0379	4.73505
0.765	2.49787	2.03834	4.73611
0.764	2.49813	2.03841	4.73874
0.763	2.49834	2.03986	4.74162
0.762	2.49872	2.04013	4.74518
0.761	2.4994	2.04058	4.7479
0.76	2.50005	2.0407	4.75034
0.759	2.50049	2.04078	4.75299
0.758	2.50091	2.04138	4.75632
0.757	2.50128	2.04162	4.75978
0.756	2.50294	2.04162	4.76118
0.755	2.50379	2.04203	4.76388
0.754	2.50419	2.04228	4.76656
0.753	2.5042	2.04344	4.76834
0.752	2.50459	2.04461	4.77142
0.751	2.50742	2.04513	4.77444
0.75	2.50751	2.04537	4.77664
0.749	2.50812	2.04569	4.77823
0.748	2.50825	2.04615	4.78146
0.747	2.50839	2.04632	4.78607
0.746	2.50965	2.04644	4.78817
0.745	2.51036	2.04656	4.79115
0.744	2.51624	2.04682	4.79357
0.743	2.5166	2.04688	4.79815
0.742	2.51686	2.0469	4.80051
0.741	2.51772	2.04722	4.80207
0.74	2.51802	2.04774	4.80341
0.739	2.51854	2.04794	4.8047
0.738	2.51885	2.04824	4.80797
0.737	2.51929	2.0484	4.81033
0.736	2.51947	2.04885	4.81158
0.735	2.51956	2.04888	4.81396
0.734	2.51991	2.04913	4.81755
0.733	2.51991	2.04969	4.8196
0.732	2.52104	2.04977	4.82269
0.731	2.52126	2.04986	4.82553
0.73	2.52135	2.05002	4.82734
0.729	2.52164	2.05052	4.82866
0.728	2.52188	2.05057	4.83175
0.727	2.52262	2.05076	4.834
0.726	2.52339	2.05076	4.8369
0.725	2.52401	2.0508	4.8402
0.724	2.52408	2.05131	4.84282
0.723	2.52413	2.05138	4.84534
0.722	2.52434	2.05171	4.84756
0.721	2.52485	2.05263	4.85088
0.72	2.52513	2.05318	4.85421
0.719	2.52601	2.05398	4.85602
0.718	2.52627	2.05424	4.85869
0.717	2.52636	2.05428	4.86164
0.716	2.52638	2.0545	4.86461
0.715	2.52665	2.05482	4.8679
0.714	2.5267	2.05524	4.87055
0.713	2.52685	2.05549	4.87529
0.712	2.52788	2.05573	4.8784
0.711	2.52921	2.05596	4.88202
0.71	2.53024	2.05598	4.88458
0.709	2.53037	2.05605	4.88746
0.708	2.5315	2.05686	4.88978
0.707	2.53187	2.05705	4.89367
0.706	2.53216	2.0574	4.89695
0.705	2.5337	2.05746	4.89925
0.704	2.53476	2.05751	4.90217
0.703	2.53488	2.05815	4.90379
0.702	2.5357	2.05815	4.90542
0.701	2.53614	2.05886	4.90922
0.7	2.53938	2.05887	4.9125
0.699	2.53973	2.05896	4.91494
0.698	2.54094	2.05945	4.91621
0.697	2.54192	2.05979	4.91838
0.696	2.54242	2.05988	4.92012
0.695	2.54338	2.05999	4.92226
0.694	2.54339	2.06005	4.92353
0.693	2.54396	2.06035	4.92542
0.692	2.5447	2.0605	4.92676
0.691	2.54487	2.06072	4.92809
0.69	2.54513	2.06097	4.93074
0.689	2.54554	2.0612	4.93283
0.688	2.54634	2.06128	4.93596
0.687	2.54673	2.06145	4.93839
0.686	2.54736	2.06194	4.94055
0.685	2.54856	2.06271	4.94399
0.684	2.54876	2.06344	4.94567
0.683	2.54912	2.06388	4.94793
0.682	2.54994	2.06427	4.95159
0.681	2.55002	2.06448	4.95374
0.68	2.55067	2.06452	4.95592
0.679	2.55102	2.06475	4.95916
0.678	2.55134	2.06582	4.96233
0.677	2.55143	2.06609	4.96512
0.676	2.55197	2.0664	4.96787
0.675	2.55241	2.06647	4.97076
0.674	2.55255	2.06791	4.97351
0.673	2.55276	2.06825	4.97626
0.672	2.55349	2.0688	4.97953
0.671	2.55389	2.06883	4.98297
0.67	2.55399	2.069	4.98572
0.669	2.55408	2.06934	4.98844
0.668	2.55425	2.06954	4.99094
0.667	2.55433	2.06997	4.99393
0.666	2.55506	2.07002	4.99681
0.665	2.55556	2.07045	4.99944
0.664	2.55696	2.07086	5.00141
0.663	2.55736	2.07146	5.00272
0.662	2.55788	2.07178	5.00454
0.661	2.55795	2.07229	5.00785
0.66	2.55821	2.07232	5.01034
0.659	2.5591	2.07253	5.01259
0.658	2.56045	2.07324	5.01707
0.657	2.56063	2.07347	5.01997
0.656	2.56193	2.07353	5.02292
0.655	2.56201	2.0739	5.02796
0.654	2.56223	2.0744	5.03009
0.653	2.56234	2.07446	5.03297
0.652	2.56277	2.07495	5.03519
0.651	2.56314	2.07579	5.03818
0.65	2.56316	2.0758	5.04189
0.649	2.56349	2.07587	5.04354
0.648	2.56354	2.07693	5.04744
0.647	2.56452	2.07734	5.04991
0.646	2.56464	2.07751	5.05262
0.645	2.56495	2.07759	5.0549
0.644	2.56502	2.07805	5.05753
0.643	2.56546	2.07831	5.061
0.642	2.56723	2.07859	5.06393
0.641	2.56797	2.07924	5.06701
0.64	2.56828	2.07931	5.06859
0.639	2.56842	2.07932	5.07109
0.638	2.56894	2.07962	5.07367
0.637	2.56957	2.07969	5.0784
0.636	2.56966	2.07998	5.08001
0.635	2.56993	2.08014	5.08277
0.634	2.57009	2.0803	5.08508
0.633	2.57058	2.08088	5.08696
0.632	2.5709	2.08102	5.08892
0.631	2.57124	2.08102	5.09078
0.63	2.57217	2.08112	5.09429
0.629	2.57274	2.08165	5.09601
0.628	2.57307	2.08166	5.09803
0.627	2.57332	2.08168	5.09999
0.626	2.57374	2.08181	5.10263
0.625	2.57384	2.08207	5.10365
0.624	2.57388	2.08212	5.10533
0.623	2.57461	2.08222	5.10829
0.622	2.57522	2.08296	5.1099
0.621	2.57571	2.08308	5.11342
0.62	2.57574	2.08326	5.11426
0.619	2.57595	2.0841	5.11749
0.618	2.5766	2.08461	5.12012
0.617	2.57674	2.08463	5.1224
0.616	2.57679	2.08521	5.12464
0.615	2.57735	2.0853	5.12666
0.614	2.57737	2.08565	5.12877
0.613	2.57754	2.08618	5.13099
0.612	2.57775	2.08627	5.13252
0.611	2.5779	2.08645	5.13495
0.61	2.57882	2.08681	5.13898
0.609	2.57913	2.08694	5.14201
0.608	2.57933	2.087	5.14488
0.607	2.57939	2.08755	5.14744
0.606	2.57963	2.08826	5.15003
0.605	2.58161	2.08863	5.15348
0.604	2.58165	2.08883	5.15658
0.603	2.58198	2.08885	5.15894
0.602	2.58492	2.08909	5.16014
0.601	2.58593	2.08923	5.16208
0.6	2.58618	2.08931	5.16477
0.599	2.58634	2.0896	5.16665
0.598	2.58663	2.08969	5.1691
0.597	2.58685	2.09032	5.17049
0.596	2.58797	2.09046	5.17659
0.595	2.58804	2.09095	5.17971
0.594	2.58863	2.0912	5.18196
0.593	2.58881	2.09294	5.18524
0.592	2.58913	2.09343	5.1878
0.591	2.58989	2.09352	5.19013
0.59	2.59019	2.09361	5.19167
0.589	2.59021	2.09369	5.19312
0.588	2.59063	2.09382	5.19654
0.587	2.59177	2.0945	5.19888
0.586	2.59255	2.0948	5.20194
0.585	2.59371	2.09509	5.20463
0.584	2.59437	2.0956	5.20642
0.583	2.5951	2.09572	5.20893
0.582	2.59535	2.09605	5.21175
0.581	2.59576	2.09628	5.21362
0.58	2.59794	2.09643	5.21555
0.579	2.59801	2.09662	5.21723
0.578	2.59944	2.09691	5.22075
0.577	2.59946	2.09695	5.22391
0.576	2.5997	2.09741	5.22746
0.575	2.59982	2.0979	5.22858
0.574	2.59983	2.09801	5.23132
0.573	2.60066	2.09805	5.2338
0.572	2.60247	2.09842	5.23795
0.571	2.60249	2.09887	5.24048
0.57	2.60258	2.0989	5.24406
0.569	2.60287	2.09899	5.24691
0.568	2.60475	2.09951	5.25014
0.567	2.60567	2.09963	5.25258
0.566	2.60578	2.09974	5.25561
0.565	2.6065	2.1004	5.25744
0.564	2.60711	2.10099	5.2607
0.563	2.60828	2.10119	5.26285
0.562	2.6083	2.10131	5.26535
0.561	2.60852	2.10148	5.2697
0.56	2.60861	2.10172	5.27286
0.559	2.60869	2.1018	5.27885
0.558	2.60933	2.10202	5.28145
0.557	2.60937	2.10241	5.28418
0.556	2.6099	2.10248	5.28818
0.555	2.61004	2.10265	5.2904
0.554	2.61042	2.10305	5.29318
0.553	2.61089	2.10361	5.29452
0.552	2.61135	2.10362	5.29697
0.551	2.61177	2.10431	5.29991
0.55	2.6122	2.10448	5.30382
0.549	2.61246	2.10476	5.30688
0.548	2.61383	2.10484	5.3091
0.547	2.61388	2.10556	5.31136
0.546	2.6147	2.10592	5.3127
0.545	2.61471	2.106	5.3145
0.544	2.61599	2.10609	5.31683
0.543	2.61603	2.10651	5.31915
0.542	2.61606	2.10713	5.32336
0.541	2.61616	2.10729	5.32731
0.54	2.61676	2.10798	5.33037
0.539	2.61678	2.10839	5.33378
0.538	2.61697	2.1093	5.33524
0.537	2.61724	2.10965	5.33856
0.536	2.61727	2.11006	5.34053
0.535	2.61767	2.11053	5.34285
0.534	2.61836	2.11152	5.34627
0.533	2.61877	2.11158	5.3494
0.532	2.61913	2.11188	5.35163
0.531	2.61978	2.11203	5.35408
0.53	2.61988	2.11247	5.35598
0.529	2.61997	2.11249	5.35887
0.528	2.62103	2.1125	5.36115
0.527	2.62189	2.11253	5.36317
0.526	2.62196	2.11264	5.36639
0.525	2.62239	2.11295	5.3697
0.524	2.62246	2.11318	5.37349
0.523	2.62251	2.1134	5.3759
0.522	2.62264	2.11344	5.37728
0.521	2.62264	2.11381	5.37961
0.52	2.6227	2.11393	5.38275
0.519	2.62344	2.11407	5.38405
0.518	2.62497	2.11417	5.386
0.517	2.62505	2.11428	5.3891
0.516	2.62532	2.11437	5.3912
0.515	2.62616	2.11443	5.39454
0.514	2.62694	2.11475	5.39618
0.513	2.62701	2.11503	5.39902
0.512	2.62754	2.11512	5.40203
0.511	2.62789	2.11553	5.40405
0.51	2.62814	2.11603	5.40565
0.509	2.62891	2.11606	5.40705
0.508	2.62933	2.11618	5.40897
0.507	2.6303	2.11684	5.41198
0.506	2.63081	2.11706	5.41522
0.505	2.63105	2.11794	5.41918
0.504	2.63125	2.11912	5.42134
0.503	2.63143	2.11922	5.42479
0.502	2.63243	2.11939	5.42745
0.501	2.63413	2.11994	5.42922
0.5	2.63416	2.12007	5.43182
0.499	2.63525	2.12079	5.4346
0.498	2.63594	2.12102	5.43758
0.497	2.63637	2.12131	5.44035
0.496	2.63682	2.12137	5.44394
0.495	2.63703	2.12174	5.44572
0.494	2.63796	2.122	5.44926
0.493	2.63804	2.12209	5.45116
0.492	2.63811	2.12212	5.45262
0.491	2.63911	2.12222	5.45572
0.49	2.63954	2.12258	5.45869
0.489	2.63962	2.12273	5.46039
0.488	2.63986	2.12288	5.46288
0.487	2.63987	2.12308	5.46471
0.486	2.64183	2.12388	5.467
0.485	2.642	2.12391	5.47023
0.484	2.64243	2.12395	5.47199
0.483	2.64259	2.12395	5.47396
0.482	2.64264	2.12431	5.47778
0.481	2.64311	2.12511	5.48102
0.48	2.64336	2.12527	5.48414
0.479	2.64362	2.12543	5.4865
0.478	2.64387	2.12543	5.48873
0.477	2.64436	2.12551	5.49073
0.476	2.64458	2.1257	5.49479
0.475	2.64533	2.12583	5.49584
0.474	2.64567	2.12659	5.49824
0.473	2.64609	2.12662	5.502
0.472	2.64633	2.12663	5.50555
0.471	2.64641	2.1267	5.5071
0.47	2.6466	2.12756	5.50981
0.469	2.64667	2.12776	5.51334
0.468	2.64756	2.12792	5.51641
0.467	2.64793	2.12875	5.51999
0.466	2.64993	2.12899	5.52256
0.465	2.65025	2.12937	5.52571
0.464	2.65037	2.12952	5.52797
0.463	2.65148	2.12984	5.53116
0.462	2.65281	2.13034	5.53461
0.461	2.65406	2.13056	5.53714
0.46	2.65478	2.13068	5.53968
0.459	2.65536	2.13081	5.54256
0.458	2.6557	2.13169	5.54573
0.457	2.65591	2.13221	5.54971
0.456	2.65654	2.13324	5.55144
0.455	2.65726	2.13357	5.55324
0.454	2.65809	2.13364	5.55747
0.453	2.65816	2.13374	5.56195
0.452	2.65949	2.13412	5.56577
0.451	2.65981	2.13436	5.56745
0.45	2.65987	2.13457	5.57067
0.449	2.66034	2.13505	5.57388
0.448	2.66098	2.13547	5.57557
0.447	2.66168	2.13631	5.57855
0.446	2.6622	2.13648	5.58106
0.445	2.66239	2.13707	5.5849
0.444	2.66273	2.13763	5.58797
0.443	2.66311	2.13779	5.59094
0.442	2.66354	2.13808	5.5934
0.441	2.66594	2.13817	5.59547
0.44	2.66594	2.13825	5.60026
0.439	2.66627	2.1389	5.60449
0.438	2.66636	2.13926	5.60671
0.437	2.6667	2.13929	5.61024
0.436	2.66671	2.13943	5.61346
0.435	2.66709	2.13986	5.61621
0.434	2.6672	2.13993	5.62103
0.433	2.66726	2.14033	5.62322
0.432	2.66795	2.14038	5.6258
0.431	2.66817	2.14054	5.628
0.43	2.6684	2.14138	5.62972
0.429	2.66906	2.14232	5.63442
0.428	2.66911	2.1424	5.63792
0.427	2.66954	2.14258	5.64055
0.426	2.66992	2.14435	5.64454
0.425	2.67041	2.14469	5.64841
0.424	2.67069	2.14493	5.65076
0.423	2.67338	2.14533	5.65417
0.422	2.6734	2.1454	5.65725
0.421	2.67514	2.14562	5.65973
0.42	2.67742	2.14589	5.66274
0.419	2.67788	2.14595	5.66577
0.418	2.67999	2.1463	5.66671
0.417	2.68048	2.14633	5.67269
0.416	2.68073	2.14648	5.67496
0.415	2.68176	2.14721	5.67866
0.414	2.68223	2.14731	5.68247
0.413	2.68227	2.14733	5.68465
0.412	2.68293	2.14762	5.68681
0.411	2.68389	2.14771	5.69003
0.41	2.68403	2.14773	5.69587
0.409	2.68457	2.1478	5.69801
0.408	2.68474	2.14802	5.7004
0.407	2.68529	2.14811	5.7042
0.406	2.68559	2.14858	5.70812
0.405	2.68606	2.1491	5.71147
0.404	2.68632	2.14942	5.71622
0.403	2.68717	2.14956	5.71852
0.402	2.68721	2.14959	5.72222
0.401	2.68841	2.15055	5.72426
0.4	2.68921	2.15078	5.72732
0.399	2.68962	2.1514	5.73144
0.398	2.68977	2.15142	5.73372
0.397	2.68987	2.15158	5.73814
0.396	2.69178	2.15173	5.74212
0.395	2.69216	2.15183	5.74593
0.394	2.69279	2.15198	5.74943
0.393	2.69316	2.15243	5.75202
0.392	2.69537	2.15364	5.75433
0.391	2.6959	2.15367	5.75711
0.39	2.69638	2.1541	5.76113
0.389	2.69644	2.15428	5.76427
0.388	2.69652	2.15513	5.76762
0.387	2.69799	2.15527	5.77234
0.386	2.699	2.15568	5.77634
0.385	2.69954	2.15571	5.78128
0.384	2.69966	2.15591	5.78545
0.383	2.70058	2.15607	5.78901
0.382	2.7026	2.15612	5.79226
0.381	2.70307	2.15615	5.79671
0.38	2.70319	2.15826	5.79928
0.379	2.70357	2.15829	5.80161
0.378	2.70476	2.1585	5.80639
0.377	2.70497	2.15859	5.80963
0.376	2.70521	2.15862	5.81201
0.375	2.70562	2.15879	5.81617
0.374	2.70596	2.15884	5.81914
0.373	2.70671	2.15933	5.82262
0.372	2.70807	2.15933	5.82377
0.371	2.70893	2.15978	5.82618
0.37	2.70902	2.15978	5.82885
0.369	2.70921	2.1603	5.83273
0.368	2.71066	2.16053	5.83564
0.367	2.71187	2.16054	5.83935
0.366	2.71244	2.16101	5.84285
0.365	2.71301	2.16112	5.84565
0.364	2.71359	2.1613	5.8487
0.363	2.71432	2.162	5.85302
0.362	2.71539	2.16225	5.85691
0.361	2.71617	2.16282	5.86054
0.36	2.71622	2.16286	5.86348
0.359	2.71683	2.16311	5.86725
0.358	2.71772	2.1637	5.87174
0.357	2.71859	2.1639	5.87608
0.356	2.72007	2.1643	5.87984
0.355	2.72013	2.16438	5.88333
0.354	2.72018	2.16446	5.88552
0.353	2.72107	2.16483	5.88816
0.352	2.72189	2.1668	5.89101
0.351	2.72217	2.16688	5.89256
0.35	2.7226	2.16694	5.89507
0.349	2.72372	2.16774	5.8988
0.348	2.72432	2.16787	5.9014
0.347	2.72434	2.16818	5.90578
0.346	2.72541	2.16908	5.91092
0.345	2.72623	2.16934	5.91384
0.344	2.72752	2.16956	5.91819
0.343	2.72827	2.16988	5.92148
0.342	2.72832	2.17035	5.92673
0.341	2.73089	2.17048	5.92973
0.34	2.73145	2.17059	5.93293
0.339	2.73278	2.1707	5.93461
0.338	2.73288	2.17101	5.93772
0.337	2.73303	2.17127	5.94224
0.336	2.73365	2.17152	5.94627
0.335	2.7368	2.17153	5.95461
0.334	2.73801	2.17215	5.95965
0.333	2.73928	2.17255	5.96315
0.332	2.74062	2.17484	5.96589
0.331	2.74077	2.1753	5.97301
0.33	2.74114	2.17601	5.97784
0.329	2.74157	2.17637	5.98451
0.328	2.74167	2.17676	5.98867
0.327	2.74202	2.17714	5.99144
0.326	2.74202	2.1773	5.99437
0.325	2.74232	2.1779	5.99843
0.324	2.74271	2.17944	6.00045
0.323	2.74298	2.1802	6.00219
0.322	2.74392	2.18088	6.00595
0.321	2.74544	2.18089	6.01014
0.32	2.74564	2.18113	6.01569
0.319	2.74601	2.18143	6.0212
0.318	2.74647	2.18146	6.02393
0.317	2.74649	2.18258	6.02783
0.316	2.74749	2.18328	6.03001
0.315	2.74787	2.18341	6.03249
0.314	2.74787	2.18347	6.03478
0.313	2.74893	2.18372	6.03842
0.312	2.74985	2.18498	6.04111
0.311	2.75037	2.18517	6.04525
0.31	2.7504	2.18517	6.0511
0.309	2.75055	2.18605	6.0546
0.308	2.75107	2.18624	6.05715
0.307	2.7512	2.1866	6.06034
0.306	2.75183	2.18699	6.06299
0.305	2.75223	2.18838	6.06529
0.304	2.7533	2.18858	6.0691
0.303	2.7536	2.18899	6.07218
0.302	2.75384	2.18914	6.07492
0.301	2.75443	2.1893	6.07902
0.3	2.75463	2.18994	6.08228
0.299	2.75501	2.19041	6.08665
0.298	2.7553	2.19049	6.09029
0.297	2.75576	2.19091	6.09451
0.296	2.75581	2.19106	6.09805
0.295	2.75711	2.19156	6.10081
0.294	2.75713	2.19217	6.10299
0.293	2.75774	2.19241	6.10629
0.292	2.75781	2.19281	6.11172
0.291	2.75795	2.19319	6.11574
0.29	2.7596	2.19363	6.11937
0.289	2.76051	2.19364	6.12564
0.288	2.76075	2.19426	6.12875
0.287	2.7608	2.19449	6.13437
0.286	2.76099	2.19453	6.13911
0.285	2.76118	2.19463	6.14243
0.284	2.76134	2.19563	6.14697
0.283	2.76191	2.19565	6.15224
0.282	2.76272	2.19676	6.15463
0.281	2.76344	2.19753	6.15944
0.28	2.76422	2.1977	6.16386
0.279	2.76445	2.1981	6.16717
0.278	2.76468	2.19956	6.17117
0.277	2.76475	2.20009	6.17549
0.276	2.76768	2.20059	6.17943
0.275	2.76962	2.20122	6.18296
0.274	2.77069	2.2018	6.18433
0.273	2.77072	2.20294	6.18807
0.272	2.77158	2.20334	6.19133
0.271	2.7721	2.20381	6.19492
0.27	2.77357	2.20393	6.19738
0.269	2.77391	2.20394	6.20119
0.268	2.7742	2.2044	6.20682
0.267	2.77447	2.20486	6.20999
0.266	2.7753	2.20608	6.21502
0.265	2.77555	2.20674	6.21848
0.264	2.77835	2.20703	6.22384
0.263	2.77841	2.2074	6.22798
0.262	2.77931	2.20782	6.2316
0.261	2.77944	2.20909	6.23479
0.26	2.77949	2.21004	6.23757
0.259	2.78038	2.21016	6.23945
0.258	2.78043	2.21057	6.24397
0.257	2.78089	2.21094	6.24821
0.256	2.78119	2.21209	6.25097
0.255	2.78132	2.21222	6.25382
0.254	2.78248	2.2129	6.25912
0.253	2.7829	2.21301	6.26465
0.252	2.78338	2.21392	6.2658
0.251	2.78503	2.21463	6.27587
0.25	2.78519	2.21499	6.28178
0.249	2.78534	2.21572	6.28488
0.248	2.78569	2.21578	6.28902
0.247	2.78622	2.21588	6.29429
0.246	2.78682	2.21613	6.30003
0.245	2.78758	2.21672	6.30364
0.244	2.78763	2.21801	6.30854
0.243	2.78777	2.21826	6.31141
0.242	2.78785	2.21853	6.31582
0.241	2.79148	2.21912	6.31981
0.24	2.79209	2.21919	6.32406
0.239	2.79216	2.21971	6.32983
0.238	2.79312	2.22135	6.33411
0.237	2.79368	2.22149	6.33777
0.236	2.79443	2.22212	6.34043
0.235	2.79546	2.22251	6.34415
0.234	2.79565	2.22283	6.34877
0.233	2.79684	2.2229	6.35465
0.232	2.79788	2.22315	6.35872
0.231	2.79795	2.22345	6.36151
0.23	2.79826	2.22351	6.36396
0.229	2.79827	2.22387	6.36847
0.228	2.79892	2.22416	6.37175
0.227	2.80099	2.22423	6.37886
0.226	2.80192	2.22438	6.38394
0.225	2.80287	2.22474	6.3905
0.224	2.80344	2.2248	6.39498
0.223	2.80346	2.22526	6.40094
0.222	2.80364	2.22581	6.4063
0.221	2.80377	2.22641	6.41037
0.22	2.80382	2.22706	6.4176
0.219	2.80404	2.22899	6.42196
0.218	2.8043	2.22933	6.42561
0.217	2.80518	2.23005	6.43098
0.216	2.8056	2.23015	6.43458
0.215	2.8059	2.23085	6.44246
0.214	2.80655	2.23269	6.44687
0.213	2.80728	2.23291	6.45435
0.212	2.80753	2.23416	6.45762
0.211	2.80854	2.23507	6.46676
0.21	2.80867	2.23544	6.47324
0.209	2.80893	2.23611	6.47555
0.208	2.81009	2.23628	6.48054
0.207	2.81101	2.23655	6.48376
0.206	2.81287	2.23666	6.48842
0.205	2.81312	2.23672	6.49263
0.204	2.81387	2.23778	6.49926
0.203	2.81423	2.23807	6.50604
0.202	2.81618	2.23827	6.51219
0.201	2.81781	2.23827	6.51928
0.2	2.81805	2.23843	6.5291
0.199	2.81847	2.23897	6.53272
0.198	2.81901	2.2393	6.53995
0.197	2.81906	2.23951	6.54352
0.196	2.82061	2.24066	6.54947
0.195	2.82081	2.24075	6.55133
0.194	2.82176	2.24081	6.55458
0.193	2.82301	2.24156	6.55783
0.192	2.82389	2.24491	6.56349
0.191	2.82395	2.24505	6.56874
0.19	2.82401	2.24578	6.57541
0.189	2.82418	2.24624	6.58238
0.188	2.82616	2.2479	6.58672
0.187	2.82721	2.24839	6.59561
0.186	2.82833	2.24867	6.60208
0.185	2.82926	2.24929	6.60776
0.184	2.83063	2.24984	6.61112
0.183	2.83179	2.25047	6.61478
0.182	2.8323	2.25068	6.61957
0.181	2.8332	2.25081	6.62704
0.18	2.8339	2.25109	6.63062
0.179	2.83402	2.25195	6.63845
0.178	2.8346	2.25223	6.6463
0.177	2.83553	2.25259	6.65396
0.176	2.83604	2.25298	6.65972
0.175	2.8382	2.25326	6.6641
0.174	2.83891	2.25502	6.66646
0.173	2.84067	2.25533	6.6712
0.172	2.84081	2.25607	6.67614
0.171	2.84163	2.25672	6.68045
0.17	2.84214	2.2575	6.68698
0.169	2.84237	2.25756	6.69056
0.168	2.84242	2.25862	6.69633
0.167	2.84253	2.25919	6.70263
0.166	2.84311	2.25936	6.70847
0.165	2.84554	2.26036	6.71659
0.164	2.84557	2.26188	6.72222
0.163	2.84591	2.26268	6.72663
0.162	2.84656	2.26277	6.73353
0.161	2.84878	2.26294	6.73884
0.16	2.85287	2.26562	6.74728
0.159	2.85288	2.26584	6.75348
0.158	2.85401	2.26698	6.76101
0.157	2.8543	2.2672	6.76795
0.156	2.8552	2.2678	6.77832
0.155	2.8553	2.26864	6.78416
0.154	2.85571	2.26943	6.79235
0.153	2.85597	2.27037	6.79789
0.152	2.8562	2.27056	6.80735
0.151	2.85722	2.27069	6.81646
0.15	2.85953	2.27188	6.82108
0.149	2.86054	2.27417	6.83426
0.148	2.86193	2.27435	6.84465
0.147	2.86213	2.2765	6.85381
0.146	2.86277	2.27692	6.86058
0.145	2.86438	2.27752	6.8673
0.144	2.86449	2.27758	6.87471
0.143	2.86537	2.27842	6.88305
0.142	2.86594	2.27855	6.88796
0.141	2.86614	2.27856	6.89703
0.14	2.86622	2.27867	6.90888
0.139	2.86734	2.28098	6.92056
0.138	2.86736	2.2822	6.92547
0.137	2.86776	2.28229	6.92983
0.136	2.86802	2.28287	6.93479
0.135	2.86832	2.28304	6.93913
0.134	2.86857	2.28417	6.94979
0.133	2.86876	2.28418	6.95878
0.132	2.86934	2.28568	6.96512
0.131	2.87178	2.28581	6.96939
0.13	2.87201	2.28586	6.97833
0.129	2.8743	2.28647	6.98456
0.128	2.87532	2.28677	6.99302
0.127	2.87557	2.28788	7.00146
0.126	2.87603	2.28802	7.00936
0.125	2.87631	2.28861	7.02192
0.124	2.87638	2.2898	7.02686
0.123	2.87824	2.28991	7.03063
0.122	2.88068	2.2911	7.04268
0.121	2.88539	2.2922	7.05831
0.12	2.886	2.29278	7.06591
0.119	2.88633	2.29284	7.07387
0.118	2.88672	2.29296	7.07828
0.117	2.88677	2.29332	7.08445
0.116	2.88736	2.29447	7.09214
0.115	2.8878	2.29488	7.10204
0.114	2.88855	2.29491	7.10885
0.113	2.89182	2.29723	7.11932
0.112	2.89195	2.29732	7.13463
0.111	2.89206	2.29795	7.1407
0.11	2.89259	2.29819	7.15294
0.109	2.89287	2.2986	7.15956
0.108	2.89402	2.2993	7.16994
0.107	2.89485	2.29944	7.1861
0.106	2.89523	2.29946	7.19725
0.105	2.89677	2.30147	7.20312
0.104	2.89682	2.30199	7.2125
0.103	2.89835	2.30321	7.21903
0.102	2.90101	2.30327	7.23591
0.101	2.90104	2.30428	7.25009
0.1	2.90293	2.30446	7.26766
0.099	2.90398	2.30626	7.27394
0.098	2.90456	2.3066	7.28504
0.097	2.90541	2.30717	7.29512
0.096	2.9066	2.30742	7.30689
0.095	2.90674	2.30893	7.32026
0.094	2.90733	2.30927	7.3345
0.093	2.90737	2.31014	7.34372
0.092	2.90762	2.31177	7.35362
0.091	2.91032	2.31207	7.36085
0.09	2.91608	2.31275	7.37754
0.089	2.91901	2.31291	7.38824
0.088	2.92003	2.31406	7.40361
0.087	2.9205	2.31458	7.41311
0.086	2.92107	2.31865	7.42039
0.085	2.92117	2.31926	7.42781
0.084	2.92332	2.31991	7.43713
0.083	2.92631	2.321	7.44938
0.082	2.92658	2.32133	7.46445
0.081	2.92773	2.32171	7.47562
0.08	2.92907	2.3225	7.4844
0.079	2.93055	2.3229	7.49367
0.078	2.9313	2.3237	7.5116
0.077	2.93224	2.32512	7.52233
0.076	2.93338	2.32726	7.53897
0.075	2.93846	2.32858	7.54985
0.074	2.94423	2.32992	7.56203
0.073	2.94703	2.33141	7.57994
0.072	2.94769	2.33183	7.60018
0.071	2.94918	2.33205	7.61374
0.07	2.94971	2.33577	7.628
0.069	2.94975	2.3372	7.64369
0.068	2.94993	2.34014	7.65219
0.067	2.95083	2.34194	7.66557
0.066	2.95139	2.34244	7.68311
0.065	2.95171	2.34339	7.69703
0.064	2.95501	2.34372	7.71429
0.063	2.95523	2.34557	7.72597
0.062	2.95611	2.34578	7.73969
0.061	2.95978	2.34789	7.74825
0.06	2.96174	2.34884	7.76351
0.059	2.9618	2.34925	7.78002
0.058	2.96293	2.35245	7.81566
0.057	2.96382	2.35324	7.82499
0.056	2.96394	2.35386	7.84484
0.055	2.97035	2.35531	7.86003
0.054	2.97246	2.35561	7.87564
0.053	2.97685	2.35746	7.89515
0.052	2.98281	2.35781	7.90539
0.051	2.98282	2.36012	7.93954
0.05	2.9852	2.36476	7.95387
0.049	2.98537	2.36546	7.96704
0.048	2.99226	2.36602	7.98242
0.047	2.99237	2.36728	8.02221
0.046	2.99744	2.36869	8.05209
0.045	3.00099	2.37157	8.08311
0.044	3.00101	2.37536	8.09942
0.043	3.00235	2.37677	8.11805
0.042	3.00343	2.3773	8.15305
0.041	3.00524	2.37732	8.17776
0.04	3.00656	2.3779	8.19846
0.039	3.01186	2.38059	8.23422
0.038	3.0184	2.38119	8.25006
0.037	3.01972	2.38126	8.28521
0.036	3.02462	2.38156	8.31903
0.035	3.02665	2.38496	8.35523
0.034	3.03098	2.38674	8.38171
0.033	3.0344	2.38903	8.39444
0.032	3.03528	2.38947	8.42359
0.031	3.04143	2.39015	8.4507
0.03	3.04744	2.39427	8.47586
0.029	3.04965	2.39449	8.5255
0.028	3.05115	2.39471	8.55489
0.027	3.05287	2.39571	8.59622
0.026	3.06028	2.39653	8.64583
0.025	3.0648	2.39728	8.66961
0.024	3.0806	2.39934	8.71662
0.023	3.09389	2.40079	8.75608
0.022	3.09628	2.40418	8.78339
0.021	3.09651	2.40423	8.84142
0.02	3.10117	2.41006	8.90103
0.019	3.1171	2.41025	8.94722
0.018	3.11947	2.41264	8.97627
0.017	3.12601	2.41489	9.03705
0.016	3.13181	2.42344	9.07903
0.015	3.1321	2.4445	9.1624
0.014	3.13402	2.45046	9.23618
0.013	3.14522	2.45206	9.34652
0.012	3.1529	2.45267	9.42392
0.011	3.15898	2.46475	9.48875
0.01	3.17059	2.47404	9.57843
0.009	3.21569	2.47575	9.7393
0.008	3.2165	2.47663	9.85989
0.007	3.21718	2.47725	10.0159
0.006	3.26451	2.4952	10.3122
0.005	3.26459	2.52233	10.4684
0.004	3.26814	2.54041	10.9733
0.003	3.27926	2.5564	11.2793
0.002	3.28516	2.59412	12.2434
0.001	3.38618	2.59504	13.8052


==> B64_q2_ver2.txt <==
prob    papr_15     papr_10     papr_05     papr_bef 
1       2.41776     2.46357     2.98753     3.26838
0.999	 2.42311	 2.58753	 2.99756	 3.38138
0.998	 2.4571     2.63725     2.99917     3.47009
0.997	 2.46971	 2.7004     3.04387     3.49475
0.996	 2.47738	 2.70661	 3.053      3.53015
0.995	 2.48111	 2.71076	 3.10365	 3.58028
0.994	 2.48898	 2.7323      3.1079   3.61293
0.993	 2.49227	 2.73339	 3.11234	 3.65515
0.992	 2.50854	 2.73633	 3.12614	 3.67645
0.991	 2.51452	 2.76311	 3.13257	 3.69244
0.99	 2.52397	 2.77391	 3.13764	 3.70708
0.989	 2.53123	 2.78766	 3.13814	 3.72215
0.988	 2.53418	 2.79122	 3.13887	 3.73853
0.987	 2.54794	 2.79463	 3.14023	 3.74939
0.986	 2.55432	 2.80019	 3.14128	 3.75987
0.985	 2.56976	 2.80203	 3.15734	 3.76628
0.984	 2.57087	 2.80657	 3.15873	 3.77705
0.983	 2.57179	 2.80885	 3.16266	 3.78624
0.982	 2.57271	 2.81099	 3.17436	 3.79588
0.981	 2.57576	 2.82713	 3.17781	 3.80677
0.98	 2.57717	 2.82726	 3.17998	 3.81957
0.979	 2.5776	 2.82733	 3.18691	 3.83577
0.978	 2.58631	 2.82981	 3.19045	 3.85106
0.977	 2.59693	 2.83141	 3.1906	 3.86081
0.976	 2.59819	 2.84483	 3.19089	 3.86955
0.975	 2.5996	 2.84687	 3.19117	 3.87721
0.974	 2.59966	 2.85427	 3.19445	 3.88902
0.973	 2.59981	 2.85491	 3.19721	 3.89499
0.972	 2.60437	 2.85515	 3.20283	 3.90334
0.971	 2.60639	 2.85993	 3.20321	 3.91599
0.97	 2.60677	 2.86069	 3.20388	 3.92676
0.969	 2.60722	 2.86271	 3.21099	 3.93172
0.968	 2.61315	 2.86704	 3.21213	 3.93876
0.967	 2.61857	 2.86797	 3.21445	 3.94341
0.966	 2.61995	 2.87011	 3.22575	 3.95298
0.965	 2.62022	 2.8746	 3.22751	 3.96339
0.964	 2.621	 2.87536	 3.2311	 3.97248
0.963	 2.62587	 2.87801	 3.23305	 3.98058
0.962	 2.62786	 2.87842	 3.23614	 3.99161
0.961	 2.63361	 2.87964	 3.23646	 4.00001
0.96	 2.63908	 2.87976	 3.23799	 4.00884
0.959	 2.64077	 2.87988	 3.24331	 4.01368
0.958	 2.64185	 2.88497	 3.24614	 4.02472
0.957	 2.6585	 2.88544	 3.24983	 4.03013
0.956	 2.65909	 2.88608	 3.25031	 4.03873
0.955	 2.66196	 2.8929	 3.25653	 4.04658
0.954	 2.66874	 2.89293	 3.26171	 4.05467
0.953	 2.66918	 2.89339	 3.26236	 4.06045
0.952	 2.67148	 2.89975	 3.26347	 4.0641
0.951	 2.67179	 2.90043	 3.26394	 4.07022
0.95	 2.67182	 2.90321	 3.26765	 4.07944
0.949	 2.68194	 2.90498	 3.26887	 4.08272
0.948	 2.68325	 2.9056	 3.27049	 4.08736
0.947	 2.6845	 2.90567	 3.27148	 4.09391
0.946	 2.68462	 2.90902	 3.28062	 4.09885
0.945	 2.68675	 2.91021	 3.28339	 4.10555
0.944	 2.687	 2.9115	 3.28574	 4.10823
0.943	 2.6888	 2.91242	 3.28963	 4.11126
0.942	 2.68991	 2.91691	 3.29709	 4.11599
0.941	 2.69008	 2.91873	 3.29852	 4.11915
0.94	 2.69047	 2.92726	 3.29916	 4.12706
0.939	 2.69092	 2.9284	 3.30191	 4.13108
0.938	 2.69166	 2.9327	 3.30406	 4.1346
0.937	 2.69238	 2.93413	 3.30733	 4.13987
0.936	 2.69778	 2.9359	 3.3104	 4.14668
0.935	 2.69915	 2.94138	 3.31244	 4.14839
0.934	 2.70255	 2.94239	 3.31442	 4.15115
0.933	 2.70372	 2.94269	 3.32505	 4.15513
0.932	 2.70742	 2.94427	 3.32508	 4.16119
0.931	 2.70879	 2.94489	 3.32643	 4.16514
0.93	 2.71242	 2.94643	 3.32731	 4.16899
0.929	 2.71398	 2.9469	 3.32907	 4.1743
0.928	 2.71411	 2.94789	 3.33019	 4.17816
0.927	 2.72386	 2.94906	 3.33049	 4.18206
0.926	 2.72422	 2.95139	 3.33058	 4.19007
0.925	 2.7247	 2.9525	 3.33134	 4.19535
0.924	 2.72519	 2.95292	 3.33217	 4.19882
0.923	 2.72598	 2.95555	 3.33236	 4.205
0.922	 2.72655	 2.9571	 3.33517	 4.21069
0.921	 2.72822	 2.9574	 3.33555	 4.21606
0.92	 2.73157	 2.95796	 3.33766	 4.21963
0.919	 2.73228	 2.95929	 3.3392	 4.22601
0.918	 2.73457	 2.9604	 3.33989	 4.22837
0.917	 2.73537	 2.96144	 3.34036	 4.23205
0.916	 2.73684	 2.96525	 3.34549	 4.23709
0.915	 2.7369	 2.96618	 3.34769	 4.24152
0.914	 2.73768	 2.96672	 3.35002	 4.2446
0.913	 2.73885	 2.96838	 3.35011	 4.25061
0.912	 2.73951	 2.96856	 3.35094	 4.25695
0.911	 2.73964	 2.96983	 3.35165	 4.26101
0.91	 2.74091	 2.97606	 3.3595	 4.26596
0.909	 2.74151	 2.98251	 3.35974	 4.26901
0.908	 2.74333	 2.98335	 3.36163	 4.27213
0.907	 2.74399	 2.98405	 3.36657	 4.27755
0.906	 2.74411	 2.98794	 3.36778	 4.28154
0.905	 2.74523	 2.9908	 3.36828	 4.28506
0.904	 2.74552	 2.99204	 3.37025	 4.28932
0.903	 2.74565	 2.99214	 3.37113	 4.29322
0.902	 2.7467	 2.99425	 3.37646	 4.2974
0.901	 2.74773	 2.99533	 3.37657	 4.30063
0.9	 2.74786	 2.99585	 3.37868	 4.30246
0.899	 2.7513	 2.99688	 3.37975	 4.30582
0.898	 2.75167	 2.99708	 3.3798	 4.30896
0.897	 2.75222	 3.00021	 3.38274	 4.3124
0.896	 2.75279	 3.00088	 3.38325	 4.31755
0.895	 2.75393	 3.00138	 3.38782	 4.32257
0.894	 2.75568	 3.00598	 3.38818	 4.327
0.893	 2.75571	 3.00663	 3.38997	 4.33065
0.892	 2.75818	 3.00938	 3.39105	 4.33311
0.891	 2.75843	 3.01126	 3.39715	 4.33852
0.89	 2.7587	 3.01227	 3.39776	 4.34283
0.889	 2.76113	 3.0124	 3.39833	 4.34673
0.888	 2.76113	 3.01422	 3.39955	 4.35028
0.887	 2.76164	 3.01552	 3.40216	 4.35227
0.886	 2.76224	 3.01606	 3.40245	 4.35609
0.885	 2.76318	 3.01617	 3.409	 4.35895
0.884	 2.76526	 3.0177	 3.40919	 4.36359
0.883	 2.76554	 3.01793	 3.40922	 4.36788
0.882	 2.76612	 3.02035	 3.40945	 4.37108
0.881	 2.76786	 3.02077	 3.40993	 4.37319
0.88	 2.76819	 3.02141	 3.41068	 4.37744
0.879	 2.76938	 3.02174	 3.41088	 4.38167
0.878	 2.77156	 3.02276	 3.41257	 4.386
0.877	 2.77224	 3.02357	 3.41597	 4.39078
0.876	 2.7739	 3.02453	 3.41683	 4.39523
0.875	 2.77601	 3.02492	 3.41703	 4.3995
0.874	 2.77603	 3.02663	 3.42366	 4.40171
0.873	 2.77609	 3.02673	 3.42602	 4.40443
0.872	 2.7783	 3.02686	 3.42794	 4.40845
0.871	 2.77837	 3.02763	 3.42817	 4.41171
0.87	 2.77921	 3.02785	 3.4282	 4.4157
0.869	 2.77955	 3.03011	 3.42963	 4.41911
0.868	 2.78013	 3.03152	 3.43136	 4.42149
0.867	 2.78115	 3.03502	 3.4359	 4.42416
0.866	 2.78146	 3.03525	 3.43903	 4.42958
0.865	 2.78272	 3.03663	 3.43992	 4.43331
0.864	 2.78289	 3.03783	 3.44242	 4.43781
0.863	 2.78312	 3.03898	 3.44475	 4.4392
0.862	 2.78345	 3.03919	 3.44494	 4.44249
0.861	 2.78442	 3.04118	 3.45389	 4.44503
0.86	 2.78451	 3.04175	 3.4544	 4.44851
0.859	 2.78519	 3.04345	 3.45558	 4.45469
0.858	 2.7854	 3.04626	 3.45646	 4.45774
0.857	 2.78578	 3.05032	 3.45845	 4.46031
0.856	 2.78731	 3.05123	 3.46161	 4.46338
0.855	 2.78736	 3.05181	 3.46231	 4.46685
0.854	 2.78774	 3.05183	 3.46365	 4.46889
0.853	 2.7893	 3.05193	 3.46407	 4.47214
0.852	 2.78996	 3.05264	 3.46543	 4.47593
0.851	 2.79062	 3.05423	 3.4675	 4.47977
0.85	 2.79115	 3.05477	 3.46944	 4.48214
0.849	 2.79168	 3.0567	 3.47394	 4.4861
0.848	 2.79217	 3.05877	 3.47709	 4.48903
0.847	 2.79497	 3.0591	 3.48022	 4.4926
0.846	 2.79664	 3.05933	 3.48154	 4.4959
0.845	 2.79831	 3.05966	 3.48247	 4.49884
0.844	 2.79879	 3.06035	 3.48318	 4.50217
0.843	 2.80036	 3.06125	 3.48421	 4.50462
0.842	 2.80056	 3.06138	 3.48902	 4.50775
0.841	 2.80193	 3.06181	 3.49259	 4.51012
0.84	 2.80392	 3.06298	 3.49386	 4.51258
0.839	 2.80539	 3.06504	 3.494	 4.5165
0.838	 2.80556	 3.06713	 3.49467	 4.51772
0.837	 2.80582	 3.06804	 3.49632	 4.52126
0.836	 2.80656	 3.07292	 3.49856	 4.52505
0.835	 2.80721	 3.0769	 3.49954	 4.52927
0.834	 2.8073	 3.07697	 3.50062	 4.53125
0.833	 2.80857	 3.07726	 3.5019	 4.53321
0.832	 2.80876	 3.07746	 3.50232	 4.53608
0.831	 2.81042	 3.07829	 3.5063	 4.53858
0.83	 2.81313	 3.08044	 3.50841	 4.54117
0.829	 2.81388	 3.08069	 3.50843	 4.54231
0.828	 2.8153	 3.08156	 3.50856	 4.54589
0.827	 2.81646	 3.08229	 3.51207	 4.54888
0.826	 2.81704	 3.08248	 3.51341	 4.55202
0.825	 2.81747	 3.08316	 3.51451	 4.55486
0.824	 2.81831	 3.08575	 3.51615	 4.55735
0.823	 2.81842	 3.08862	 3.5168	 4.56068
0.822	 2.81885	 3.09114	 3.52083	 4.56323
0.821	 2.82061	 3.09179	 3.52155	 4.5661
0.82	 2.82079	 3.09244	 3.52327	 4.56828
0.819	 2.82086	 3.09355	 3.52786	 4.56984
0.818	 2.82373	 3.09381	 3.5294	 4.57188
0.817	 2.82678	 3.09457	 3.52972	 4.57438
0.816	 2.82704	 3.09688	 3.52972	 4.57701
0.815	 2.82705	 3.10198	 3.53044	 4.57889
0.814	 2.82733	 3.10389	 3.53141	 4.58166
0.813	 2.83101	 3.10816	 3.53231	 4.58489
0.812	 2.83241	 3.10827	 3.53373	 4.58956
0.811	 2.83424	 3.11022	 3.53528	 4.59104
0.81	 2.83644	 3.11124	 3.53759	 4.59328
0.809	 2.83678	 3.11157	 3.54072	 4.59605
0.808	 2.837	 3.11165	 3.54305	 4.59872
0.807	 2.83722	 3.11365	 3.54653	 4.60068
0.806	 2.83862	 3.11385	 3.55071	 4.60391
0.805	 2.83924	 3.11469	 3.55116	 4.60647
0.804	 2.83933	 3.1157	 3.55327	 4.60932
0.803	 2.84002	 3.11584	 3.55395	 4.61167
0.802	 2.84237	 3.11612	 3.55476	 4.61504
0.801	 2.84269	 3.11857	 3.55477	 4.61764
0.8	 2.84273	 3.11916	 3.55742	 4.62015
0.799	 2.84352	 3.12251	 3.55808	 4.62168
0.798	 2.8466	 3.12256	 3.55925	 4.62378
0.797	 2.84704	 3.1241	 3.55933	 4.62765
0.796	 2.84775	 3.12424	 3.56081	 4.63141
0.795	 2.84778	 3.12476	 3.56092	 4.63515
0.794	 2.84873	 3.12556	 3.56155	 4.63699
0.793	 2.84897	 3.12703	 3.56191	 4.6401
0.792	 2.85091	 3.13224	 3.56282	 4.64631
0.791	 2.85226	 3.13233	 3.56402	 4.64912
0.79	 2.85393	 3.13516	 3.56515	 4.65099
0.789	 2.85421	 3.13595	 3.56786	 4.65354
0.788	 2.855	 3.13616	 3.57097	 4.65801
0.787	 2.85557	 3.13828	 3.57288	 4.66069
0.786	 2.85697	 3.13843	 3.57321	 4.66385
0.785	 2.8588	 3.13875	 3.57389	 4.66747
0.784	 2.86245	 3.1388	 3.57442	 4.67047
0.783	 2.86269	 3.13882	 3.57601	 4.67383
0.782	 2.86421	 3.1403	 3.57703	 4.67591
0.781	 2.86771	 3.14144	 3.57721	 4.67921
0.78	 2.86869	 3.14175	 3.58087	 4.68114
0.779	 2.86872	 3.14178	 3.5809	 4.68308
0.778	 2.86993	 3.14279	 3.58095	 4.68638
0.777	 2.87113	 3.14341	 3.5815	 4.68981
0.776	 2.87209	 3.1449	 3.58449	 4.69415
0.775	 2.87363	 3.14632	 3.58614	 4.69661
0.774	 2.87391	 3.14802	 3.58666	 4.69924
0.773	 2.87453	 3.15044	 3.58732	 4.70113
0.772	 2.87458	 3.15116	 3.5876	 4.70353
0.771	 2.87512	 3.1512	 3.59269	 4.70614
0.77	 2.87765	 3.15124	 3.59526	 4.70914
0.769	 2.87894	 3.15232	 3.59528	 4.71244
0.768	 2.88096	 3.15233	 3.5958	 4.7144
0.767	 2.88102	 3.15267	 3.59806	 4.71613
0.766	 2.88126	 3.15361	 3.59868	 4.71898
0.765	 2.8817	 3.15439	 3.59915	 4.72124
0.764	 2.88234	 3.15464	 3.60023	 4.72401
0.763	 2.8829	 3.15619	 3.60077	 4.72578
0.762	 2.88334	 3.15731	 3.60524	 4.72872
0.761	 2.88351	 3.15815	 3.60777	 4.73016
0.76	 2.88372	 3.16041	 3.60778	 4.7325
0.759	 2.8839	 3.16243	 3.6079	 4.73476
0.758	 2.88424	 3.16254	 3.61025	 4.73759
0.757	 2.88574	 3.16398	 3.61208	 4.74034
0.756	 2.88579	 3.16404	 3.61263	 4.74173
0.755	 2.88677	 3.16612	 3.61277	 4.74537
0.754	 2.88901	 3.167	 3.61296	 4.74691
0.753	 2.88959	 3.16776	 3.61456	 4.74878
0.752	 2.88979	 3.1684	 3.61488	 4.7505
0.751	 2.89018	 3.17142	 3.61496	 4.75298
0.75	 2.89073	 3.17274	 3.61636	 4.75432
0.749	 2.89104	 3.17363	 3.61701	 4.75657
0.748	 2.89139	 3.17633	 3.61744	 4.75949
0.747	 2.89201	 3.17738	 3.61867	 4.76195
0.746	 2.89223	 3.17791	 3.61892	 4.76517
0.745	 2.89242	 3.17814	 3.62461	 4.76861
0.744	 2.89259	 3.17897	 3.62466	 4.77119
0.743	 2.89316	 3.17939	 3.626	 4.774
0.742	 2.89473	 3.17957	 3.62763	 4.77618
0.741	 2.89486	 3.17981	 3.62816	 4.77837
0.74	 2.89576	 3.18057	 3.62854	 4.78052
0.739	 2.89799	 3.18343	 3.62893	 4.78343
0.738	 2.9031	 3.1837	 3.6308	 4.78607
0.737	 2.90363	 3.18413	 3.63091	 4.78892
0.736	 2.90449	 3.18428	 3.63342	 4.7921
0.735	 2.90528	 3.18451	 3.63412	 4.7938
0.734	 2.9054	 3.18703	 3.63549	 4.79612
0.733	 2.9054	 3.1886	 3.63944	 4.79874
0.732	 2.90613	 3.18909	 3.64009	 4.80008
0.731	 2.9072	 3.18943	 3.6431	 4.80255
0.73	 2.9078	 3.19003	 3.645	 4.80499
0.729	 2.90959	 3.19059	 3.64511	 4.80742
0.728	 2.91051	 3.19187	 3.64628	 4.8105
0.727	 2.91142	 3.19334	 3.64667	 4.81333
0.726	 2.91172	 3.19495	 3.64785	 4.81632
0.725	 2.91175	 3.19622	 3.65258	 4.81828
0.724	 2.91296	 3.19752	 3.65272	 4.82144
0.723	 2.91358	 3.19831	 3.65476	 4.82266
0.722	 2.91394	 3.19892	 3.65518	 4.82602
0.721	 2.91511	 3.20124	 3.65576	 4.8276
0.72	 2.91666	 3.20159	 3.65582	 4.82968
0.719	 2.91761	 3.20161	 3.65771	 4.83211
0.718	 2.91855	 3.20304	 3.65944	 4.83534
0.717	 2.91976	 3.20433	 3.65945	 4.83869
0.716	 2.92017	 3.20464	 3.65959	 4.84203
0.715	 2.92241	 3.2066	 3.6596	 4.84452
0.714	 2.9231	 3.20744	 3.6599	 4.84715
0.713	 2.92316	 3.20869	 3.66202	 4.85035
0.712	 2.92362	 3.20886	 3.66227	 4.85327
0.711	 2.92464	 3.20913	 3.66412	 4.85586
0.71	 2.92515	 3.21071	 3.66676	 4.85733
0.709	 2.92666	 3.21072	 3.66727	 4.85934
0.708	 2.92815	 3.2113	 3.6688	 4.86152
0.707	 2.92883	 3.21303	 3.66902	 4.86488
0.706	 2.93005	 3.2133	 3.67021	 4.86788
0.705	 2.9334	 3.21695	 3.67066	 4.87095
0.704	 2.93447	 3.21696	 3.67106	 4.87305
0.703	 2.93485	 3.2193	 3.67233	 4.87572
0.702	 2.93682	 3.22205	 3.67264	 4.87676
0.701	 2.93706	 3.22381	 3.67662	 4.87887
0.7	 2.93722	 3.22703	 3.67826	 4.88095
0.699	 2.93827	 3.22838	 3.67938	 4.88369
0.698	 2.93914	 3.22838	 3.67996	 4.88709
0.697	 2.93923	 3.23252	 3.68124	 4.89001
0.696	 2.94024	 3.2328	 3.68197	 4.89355
0.695	 2.94335	 3.23412	 3.68198	 4.89567
0.694	 2.94439	 3.23415	 3.68276	 4.89936
0.693	 2.94471	 3.23515	 3.68381	 4.90178
0.692	 2.94552	 3.24034	 3.68413	 4.90488
0.691	 2.94571	 3.24077	 3.68533	 4.90775
0.69	 2.94581	 3.24128	 3.68751	 4.91117
0.689	 2.9469	 3.2413	 3.69065	 4.91371
0.688	 2.94722	 3.24138	 3.69067	 4.91554
0.687	 2.94759	 3.24178	 3.69128	 4.91843
0.686	 2.94774	 3.24366	 3.69215	 4.92101
0.685	 2.94873	 3.24423	 3.69292	 4.92443
0.684	 2.94982	 3.24468	 3.69397	 4.92607
0.683	 2.94983	 3.24659	 3.69462	 4.92975
0.682	 2.95008	 3.24765	 3.69482	 4.93239
0.681	 2.95062	 3.24778	 3.69573	 4.9345
0.68	 2.95226	 3.24912	 3.69938	 4.93821
0.679	 2.95517	 3.24929	 3.69989	 4.94126
0.678	 2.95551	 3.25162	 3.7019	 4.94373
0.677	 2.95648	 3.25466	 3.70256	 4.94512
0.676	 2.95652	 3.25475	 3.70436	 4.94652
0.675	 2.9568	 3.25575	 3.70481	 4.94822
0.674	 2.95755	 3.25657	 3.70598	 4.95052
0.673	 2.95852	 3.25657	 3.70618	 4.9531
0.672	 2.95857	 3.25747	 3.70636	 4.95591
0.671	 2.96046	 3.25771	 3.70731	 4.95791
0.67	 2.96277	 3.25834	 3.70794	 4.9609
0.669	 2.96288	 3.25918	 3.70796	 4.96385
0.668	 2.96322	 3.26256	 3.70989	 4.9661
0.667	 2.96397	 3.26415	 3.7106	 4.96764
0.666	 2.96412	 3.26639	 3.71121	 4.96951
0.665	 2.96533	 3.26865	 3.71273	 4.97215
0.664	 2.96649	 3.26904	 3.71331	 4.97441
0.663	 2.96786	 3.26923	 3.71418	 4.97766
0.662	 2.96787	 3.27035	 3.71423	 4.98029
0.661	 2.96789	 3.27042	 3.71493	 4.98337
0.66	 2.96922	 3.27156	 3.71563	 4.9864
0.659	 2.96993	 3.27202	 3.71577	 4.9899
0.658	 2.97002	 3.27339	 3.71612	 4.99141
0.657	 2.9713	 3.27352	 3.71724	 4.99455
0.656	 2.97157	 3.27393	 3.71804	 4.99651
0.655	 2.97235	 3.27548	 3.72009	 5
0.654	 2.97322	 3.27565	 3.7237	 5.00367
0.653	 2.97427	 3.27589	 3.72412	 5.00642
0.652	 2.97472	 3.27614	 3.72462	 5.00932
0.651	 2.97589	 3.27751	 3.72474	 5.01118
0.65	 2.97623	 3.27788	 3.72553	 5.01371
0.649	 2.97693	 3.27863	 3.72622	 5.01597
0.648	 2.97763	 3.27977	 3.72657	 5.01986
0.647	 2.97817	 3.27988	 3.72708	 5.02135
0.646	 2.97937	 3.28126	 3.72908	 5.02323
0.645	 2.97994	 3.28238	 3.72979	 5.02667
0.644	 2.97999	 3.28322	 3.73116	 5.0277
0.643	 2.98045	 3.28426	 3.73117	 5.03085
0.642	 2.98109	 3.2856	 3.73237	 5.0328
0.641	 2.98206	 3.2858	 3.73371	 5.03446
0.64	 2.9823	 3.28675	 3.73647	 5.03589
0.639	 2.98343	 3.2872	 3.73958	 5.03952
0.638	 2.98602	 3.28792	 3.74003	 5.04103
0.637	 2.98634	 3.28806	 3.7425	 5.04349
0.636	 2.98707	 3.28866	 3.74306	 5.04645
0.635	 2.98827	 3.28989	 3.74342	 5.04906
0.634	 2.98877	 3.29007	 3.74382	 5.05036
0.633	 2.98942	 3.29049	 3.74486	 5.0524
0.632	 2.98945	 3.29065	 3.74576	 5.05379
0.631	 2.99133	 3.29071	 3.74631	 5.05602
0.63	 2.99137	 3.29229	 3.74696	 5.05789
0.629	 2.99235	 3.29238	 3.74809	 5.06118
0.628	 2.99259	 3.29269	 3.74836	 5.06315
0.627	 2.99266	 3.29288	 3.75079	 5.06565
0.626	 2.99399	 3.29347	 3.75096	 5.06857
0.625	 2.9944	 3.29417	 3.7515	 5.07127
0.624	 2.99462	 3.29499	 3.75195	 5.07388
0.623	 2.99467	 3.2984	 3.75223	 5.07562
0.622	 2.99481	 3.2991	 3.75347	 5.07711
0.621	 2.99731	 3.30003	 3.75375	 5.07934
0.62	 3.00039	 3.30038	 3.7541	 5.08162
0.619	 3.00164	 3.3013	 3.75779	 5.08496
0.618	 3.00324	 3.30221	 3.75855	 5.0876
0.617	 3.00369	 3.30236	 3.75974	 5.08918
0.616	 3.00434	 3.30262	 3.75994	 5.09179
0.615	 3.00524	 3.30354	 3.76029	 5.09346
0.614	 3.00544	 3.30579	 3.76047	 5.09694
0.613	 3.00657	 3.30632	 3.76179	 5.09983
0.612	 3.00762	 3.30701	 3.76364	 5.10158
0.611	 3.00803	 3.3072	 3.76396	 5.10458
0.61	 3.00808	 3.30736	 3.764	 5.10792
0.609	 3.00922	 3.30886	 3.76534	 5.11051
0.608	 3.01072	 3.31182	 3.76543	 5.11298
0.607	 3.01083	 3.31273	 3.76584	 5.11557
0.606	 3.01092	 3.31421	 3.76818	 5.11836
0.605	 3.01107	 3.31542	 3.76841	 5.11994
0.604	 3.01153	 3.3157	 3.76899	 5.12187
0.603	 3.01179	 3.31576	 3.76964	 5.12514
0.602	 3.01307	 3.31755	 3.77119	 5.12773
0.601	 3.01445	 3.31878	 3.77682	 5.13181
0.6	 3.01545	 3.31999	 3.78014	 5.13387
0.599	 3.01626	 3.32027	 3.78027	 5.13706
0.598	 3.01749	 3.32083	 3.78242	 5.14155
0.597	 3.01771	 3.32209	 3.78259	 5.14344
0.596	 3.01857	 3.32297	 3.7865	 5.14581
0.595	 3.01879	 3.32379	 3.78848	 5.14821
0.594	 3.01927	 3.32384	 3.7906	 5.14973
0.593	 3.02	 3.32548	 3.79277	 5.15171
0.592	 3.02013	 3.3256	 3.79383	 5.15462
0.591	 3.02036	 3.32716	 3.79573	 5.15634
0.59	 3.02077	 3.32988	 3.79581	 5.15849
0.589	 3.02079	 3.33027	 3.79825	 5.16273
0.588	 3.02111	 3.33105	 3.79858	 5.16527
0.587	 3.02204	 3.33245	 3.79862	 5.16872
0.586	 3.02291	 3.33421	 3.80299	 5.17064
0.585	 3.02314	 3.33514	 3.80414	 5.17399
0.584	 3.02339	 3.33573	 3.80438	 5.17736
0.583	 3.02469	 3.33687	 3.80558	 5.17929
0.582	 3.02484	 3.33776	 3.80573	 5.18244
0.581	 3.02559	 3.33781	 3.80777	 5.18602
0.58	 3.02939	 3.33872	 3.80779	 5.18818
0.579	 3.03016	 3.33933	 3.80798	 5.19389
0.578	 3.03086	 3.33948	 3.81026	 5.19637
0.577	 3.03162	 3.3398	 3.81193	 5.19795
0.576	 3.03279	 3.34019	 3.81388	 5.20021
0.575	 3.03569	 3.34036	 3.81449	 5.20429
0.574	 3.03596	 3.34206	 3.81571	 5.20657
0.573	 3.03746	 3.34268	 3.81719	 5.20877
0.572	 3.03901	 3.34284	 3.81753	 5.21183
0.571	 3.04017	 3.34406	 3.81896	 5.21457
0.57	 3.04097	 3.34486	 3.81941	 5.21711
0.569	 3.0415	 3.34837	 3.82011	 5.21955
0.568	 3.04239	 3.34874	 3.82201	 5.2225
0.567	 3.04368	 3.35002	 3.8276	 5.22647
0.566	 3.04434	 3.35224	 3.82801	 5.23046
0.565	 3.04439	 3.35346	 3.82892	 5.23323
0.564	 3.04506	 3.35486	 3.82963	 5.23548
0.563	 3.04606	 3.35499	 3.83066	 5.23749
0.562	 3.04707	 3.35539	 3.83075	 5.24019
0.561	 3.04741	 3.35563	 3.83088	 5.2428
0.56	 3.04766	 3.35718	 3.83204	 5.24529
0.559	 3.04799	 3.35723	 3.83219	 5.24836
0.558	 3.04805	 3.35738	 3.83259	 5.25044
0.557	 3.04827	 3.35743	 3.83318	 5.25313
0.556	 3.04834	 3.35836	 3.83355	 5.2556
0.555	 3.04874	 3.3584	 3.83525	 5.2586
0.554	 3.04964	 3.35876	 3.83733	 5.26077
0.553	 3.04988	 3.36098	 3.83898	 5.26379
0.552	 3.04989	 3.3627	 3.83944	 5.26561
0.551	 3.0502	 3.3649	 3.84062	 5.26804
0.55	 3.05078	 3.36498	 3.84155	 5.27182
0.549	 3.05102	 3.36762	 3.84168	 5.27335
0.548	 3.05215	 3.37009	 3.84342	 5.27759
0.547	 3.05255	 3.37117	 3.84352	 5.28041
0.546	 3.05302	 3.37248	 3.84401	 5.2828
0.545	 3.05302	 3.37275	 3.84421	 5.28484
0.544	 3.05346	 3.37311	 3.84748	 5.28745
0.543	 3.05568	 3.374	 3.84757	 5.28985
0.542	 3.0562	 3.37422	 3.85028	 5.29239
0.541	 3.05874	 3.37531	 3.85168	 5.29514
0.54	 3.05917	 3.37547	 3.85323	 5.299
0.539	 3.0592	 3.37588	 3.85538	 5.30077
0.538	 3.0592	 3.37605	 3.86024	 5.30342
0.537	 3.0604	 3.37613	 3.86098	 5.30804
0.536	 3.0604	 3.3762	 3.86225	 5.3116
0.535	 3.06101	 3.37777	 3.86475	 5.31526
0.534	 3.06114	 3.37779	 3.86573	 5.31783
0.533	 3.06121	 3.3788	 3.86645	 5.31956
0.532	 3.06121	 3.37958	 3.86684	 5.32237
0.531	 3.06366	 3.37971	 3.86729	 5.32476
0.53	 3.06391	 3.3802	 3.86824	 5.32684
0.529	 3.06412	 3.38024	 3.87007	 5.32912
0.528	 3.0662	 3.38065	 3.87019	 5.33225
0.527	 3.06643	 3.38093	 3.87068	 5.33535
0.526	 3.06748	 3.38133	 3.87086	 5.33774
0.525	 3.06846	 3.38137	 3.87359	 5.34061
0.524	 3.06993	 3.3818	 3.87434	 5.34264
0.523	 3.07099	 3.38196	 3.87497	 5.34466
0.522	 3.07149	 3.38239	 3.8751	 5.34819
0.521	 3.0719	 3.38333	 3.87791	 5.35112
0.52	 3.07228	 3.38351	 3.88231	 5.35333
0.519	 3.07319	 3.38457	 3.8825	 5.35631
0.518	 3.07324	 3.38507	 3.88255	 5.35788
0.517	 3.07365	 3.38524	 3.88313	 5.36033
0.516	 3.07376	 3.3856	 3.88935	 5.36395
0.515	 3.07383	 3.38615	 3.8894	 5.36771
0.514	 3.07557	 3.3866	 3.88967	 5.37011
0.513	 3.07573	 3.3866	 3.89032	 5.37365
0.512	 3.07617	 3.38696	 3.89088	 5.37739
0.511	 3.07618	 3.38703	 3.89247	 5.38108
0.51	 3.0762	 3.38744	 3.89276	 5.38463
0.509	 3.07687	 3.38758	 3.89397	 5.38715
0.508	 3.07806	 3.38883	 3.89536	 5.38921
0.507	 3.07826	 3.38915	 3.8964	 5.3927
0.506	 3.07858	 3.39037	 3.89781	 5.39452
0.505	 3.07939	 3.39078	 3.89839	 5.39754
0.504	 3.08026	 3.39223	 3.89986	 5.3993
0.503	 3.0804	 3.39355	 3.89988	 5.4015
0.502	 3.08044	 3.39488	 3.90002	 5.40506
0.501	 3.08211	 3.39777	 3.90169	 5.40845
0.5	 3.08266	 3.39958	 3.9017	 5.40967
0.499	 3.08367	 3.402	 3.90304	 5.41282
0.498	 3.08417	 3.40228	 3.90691	 5.4163
0.497	 3.08566	 3.4031	 3.90812	 5.42089
0.496	 3.08588	 3.40327	 3.90873	 5.42556
0.495	 3.08638	 3.40328	 3.90881	 5.42865
0.494	 3.08661	 3.40592	 3.91102	 5.43076
0.493	 3.08903	 3.40644	 3.91129	 5.43326
0.492	 3.08922	 3.40695	 3.913	 5.43621
0.491	 3.09039	 3.40805	 3.91439	 5.43953
0.49	 3.09139	 3.40902	 3.9149	 5.44511
0.489	 3.09242	 3.4107	 3.91518	 5.44886
0.488	 3.09354	 3.41079	 3.91672	 5.45236
0.487	 3.09354	 3.41157	 3.91717	 5.45452
0.486	 3.09501	 3.41321	 3.91729	 5.45733
0.485	 3.09556	 3.41348	 3.91751	 5.46097
0.484	 3.09595	 3.41401	 3.91802	 5.46334
0.483	 3.09678	 3.4157	 3.91898	 5.46622
0.482	 3.09695	 3.41628	 3.91982	 5.4701
0.481	 3.09719	 3.4165	 3.92004	 5.47225
0.48	 3.09757	 3.41653	 3.92057	 5.47606
0.479	 3.098	 3.41775	 3.92387	 5.47812
0.478	 3.09801	 3.41784	 3.92462	 5.48308
0.477	 3.09817	 3.4197	 3.9249	 5.48708
0.476	 3.09824	 3.4198	 3.92548	 5.48895
0.475	 3.09882	 3.41999	 3.92613	 5.49116
0.474	 3.09938	 3.42057	 3.92662	 5.49473
0.473	 3.10004	 3.42147	 3.92671	 5.4974
0.472	 3.10038	 3.42267	 3.92697	 5.50187
0.471	 3.10312	 3.42342	 3.92851	 5.50776
0.47	 3.10351	 3.42389	 3.9303	 5.5105
0.469	 3.10381	 3.42731	 3.93037	 5.51302
0.468	 3.10432	 3.42874	 3.93048	 5.51556
0.467	 3.10437	 3.42943	 3.93053	 5.51751
0.466	 3.10514	 3.4338	 3.93105	 5.51992
0.465	 3.10538	 3.43407	 3.93137	 5.52407
0.464	 3.10602	 3.43461	 3.9327	 5.52619
0.463	 3.10603	 3.43714	 3.93423	 5.53026
0.462	 3.10623	 3.43779	 3.93431	 5.5332
0.461	 3.10639	 3.43818	 3.93751	 5.53511
0.46	 3.10661	 3.43876	 3.93872	 5.53841
0.459	 3.10841	 3.4391	 3.93922	 5.54148
0.458	 3.11017	 3.44029	 3.94212	 5.54441
0.457	 3.11032	 3.44064	 3.94255	 5.54851
0.456	 3.11066	 3.4409	 3.95115	 5.55153
0.455	 3.11085	 3.44371	 3.9531	 5.5531
0.454	 3.11196	 3.44375	 3.9531	 5.55435
0.453	 3.11237	 3.44515	 3.95596	 5.55795
0.452	 3.11297	 3.44682	 3.95643	 5.56064
0.451	 3.1141	 3.44701	 3.95736	 5.56296
0.45	 3.11453	 3.44766	 3.95807	 5.56733
0.449	 3.11611	 3.44767	 3.9595	 5.57013
0.448	 3.11634	 3.44768	 3.9597	 5.57379
0.447	 3.11687	 3.44848	 3.96019	 5.57687
0.446	 3.11824	 3.44865	 3.96553	 5.58006
0.445	 3.12273	 3.44886	 3.96685	 5.58363
0.444	 3.12324	 3.44989	 3.96974	 5.58575
0.443	 3.12338	 3.45021	 3.97069	 5.58797
0.442	 3.12358	 3.45024	 3.97075	 5.5893
0.441	 3.12378	 3.45274	 3.97091	 5.59196
0.44	 3.12744	 3.45489	 3.97135	 5.59615
0.439	 3.12746	 3.45674	 3.97244	 5.6002
0.438	 3.12754	 3.45921	 3.97339	 5.6035
0.437	 3.13053	 3.45921	 3.97404	 5.60672
0.436	 3.13084	 3.46054	 3.97407	 5.60922
0.435	 3.13085	 3.46259	 3.97468	 5.61446
0.434	 3.13097	 3.46519	 3.97552	 5.61663
0.433	 3.13137	 3.46864	 3.97605	 5.61825
0.432	 3.13319	 3.46983	 3.97901	 5.62086
0.431	 3.13373	 3.47295	 3.9792	 5.62335
0.43	 3.13598	 3.47336	 3.98108	 5.62631
0.429	 3.13609	 3.47419	 3.98154	 5.62978
0.428	 3.13691	 3.47533	 3.98377	 5.63206
0.427	 3.1375	 3.47534	 3.98613	 5.63671
0.426	 3.1383	 3.47592	 3.98636	 5.63984
0.425	 3.14034	 3.47615	 3.98701	 5.64324
0.424	 3.14081	 3.47737	 3.98919	 5.64549
0.423	 3.14083	 3.47879	 3.99149	 5.64829
0.422	 3.14181	 3.47978	 3.99473	 5.65273
0.421	 3.14229	 3.48196	 3.99522	 5.65619
0.42	 3.14358	 3.48229	 3.99568	 5.65987
0.419	 3.14366	 3.48278	 3.99569	 5.66392
0.418	 3.14415	 3.4832	 3.99595	 5.66581
0.417	 3.14462	 3.4859	 3.99618	 5.66969
0.416	 3.14514	 3.4864	 3.99701	 5.67274
0.415	 3.14575	 3.48722	 3.99768	 5.6749
0.414	 3.14591	 3.48884	 3.99779	 5.67903
0.413	 3.14624	 3.48981	 3.99875	 5.68187
0.412	 3.14666	 3.49195	 3.99958	 5.68622
0.411	 3.14681	 3.49236	 4.00263	 5.69
0.41	 3.14703	 3.49265	 4.00286	 5.69303
0.409	 3.14776	 3.49404	 4.00307	 5.69599
0.408	 3.14786	 3.49456	 4.00398	 5.69913
0.407	 3.14834	 3.49723	 4.00482	 5.70281
0.406	 3.14855	 3.4979	 4.00491	 5.7053
0.405	 3.1488	 3.50046	 4.00669	 5.70866
0.404	 3.14922	 3.50095	 4.009	 5.71114
0.403	 3.15013	 3.50486	 4.0095	 5.71567
0.402	 3.15189	 3.50511	 4.0139	 5.71907
0.401	 3.15247	 3.50557	 4.01539	 5.72225
0.4	 3.1525	 3.50559	 4.01608	 5.7263
0.399	 3.15269	 3.50725	 4.01825	 5.72887
0.398	 3.15296	 3.50727	 4.01852	 5.73271
0.397	 3.15371	 3.50897	 4.01892	 5.73622
0.396	 3.15538	 3.51106	 4.01919	 5.73871
0.395	 3.1556	 3.51325	 4.02231	 5.74328
0.394	 3.1556	 3.51646	 4.02248	 5.74624
0.393	 3.15622	 3.51722	 4.02277	 5.74861
0.392	 3.15776	 3.51854	 4.02378	 5.75422
0.391	 3.15814	 3.5191	 4.02535	 5.75639
0.39	 3.1584	 3.51947	 4.02555	 5.75824
0.389	 3.15867	 3.51948	 4.02618	 5.76224
0.388	 3.15879	 3.52115	 4.03009	 5.76556
0.387	 3.15889	 3.52186	 4.03034	 5.76912
0.386	 3.15992	 3.52223	 4.03041	 5.77112
0.385	 3.16054	 3.52235	 4.03093	 5.77416
0.384	 3.16135	 3.52297	 4.03117	 5.77893
0.383	 3.16141	 3.52493	 4.034	 5.7809
0.382	 3.16303	 3.5255	 4.03553	 5.78382
0.381	 3.1642	 3.52806	 4.03571	 5.78622
0.38	 3.16451	 3.52876	 4.03777	 5.78874
0.379	 3.16515	 3.52913	 4.03855	 5.79081
0.378	 3.16616	 3.52979	 4.04214	 5.79441
0.377	 3.16624	 3.53097	 4.04318	 5.79762
0.376	 3.16629	 3.53108	 4.04403	 5.80061
0.375	 3.17028	 3.53245	 4.04463	 5.80435
0.374	 3.17075	 3.53266	 4.04689	 5.80636
0.373	 3.17101	 3.53267	 4.04735	 5.80881
0.372	 3.17145	 3.53365	 4.04954	 5.81236
0.371	 3.17263	 3.53457	 4.05157	 5.81478
0.37	 3.17267	 3.5346	 4.05234	 5.81919
0.369	 3.17356	 3.53497	 4.0527	 5.8227
0.368	 3.17396	 3.5362	 4.05302	 5.82693
0.367	 3.17476	 3.53872	 4.0551	 5.83196
0.366	 3.17512	 3.53888	 4.05602	 5.83437
0.365	 3.17638	 3.53938	 4.05691	 5.83796
0.364	 3.17652	 3.54	 4.0576	 5.83945
0.363	 3.17672	 3.54025	 4.0583	 5.84325
0.362	 3.17827	 3.54468	 4.05891	 5.84726
0.361	 3.17842	 3.54656	 4.05952	 5.85013
0.36	 3.17968	 3.54824	 4.06309	 5.85248
0.359	 3.18095	 3.5485	 4.06474	 5.85618
0.358	 3.18108	 3.54889	 4.06538	 5.85902
0.357	 3.18112	 3.54917	 4.06548	 5.86387
0.356	 3.18179	 3.54974	 4.06551	 5.86853
0.355	 3.1822	 3.55052	 4.06586	 5.87264
0.354	 3.18338	 3.55219	 4.06832	 5.87588
0.353	 3.18473	 3.55271	 4.0748	 5.88023
0.352	 3.18534	 3.55285	 4.07554	 5.88272
0.351	 3.18539	 3.55415	 4.07573	 5.88607
0.35	 3.18578	 3.55436	 4.0787	 5.88894
0.349	 3.1865	 3.55452	 4.07898	 5.89162
0.348	 3.18768	 3.55533	 4.07936	 5.89599
0.347	 3.18883	 3.55737	 4.07961	 5.89873
0.346	 3.1891	 3.5574	 4.08006	 5.90326
0.345	 3.19068	 3.55982	 4.08207	 5.90637
0.344	 3.19098	 3.56001	 4.08423	 5.91187
0.343	 3.19206	 3.56005	 4.08424	 5.914
0.342	 3.19586	 3.56019	 4.08649	 5.91919
0.341	 3.19596	 3.56164	 4.08689	 5.92397
0.34	 3.19672	 3.5619	 4.08728	 5.92833
0.339	 3.19771	 3.5622	 4.08837	 5.93225
0.338	 3.19945	 3.56224	 4.08918	 5.93711
0.337	 3.19983	 3.56501	 4.09032	 5.9403
0.336	 3.20059	 3.56539	 4.09057	 5.94546
0.335	 3.20353	 3.57118	 4.09067	 5.9489
0.334	 3.2038	 3.57189	 4.0907	 5.95217
0.333	 3.20445	 3.57215	 4.09395	 5.95731
0.332	 3.20468	 3.57518	 4.09411	 5.95964
0.331	 3.20531	 3.57586	 4.09529	 5.96216
0.33	 3.20567	 3.5778	 4.09673	 5.96747
0.329	 3.20702	 3.57914	 4.09733	 5.97031
0.328	 3.20739	 3.58078	 4.09887	 5.97289
0.327	 3.20802	 3.5808	 4.10174	 5.97671
0.326	 3.20823	 3.58113	 4.10516	 5.98307
0.325	 3.20892	 3.5841	 4.10729	 5.98597
0.324	 3.209	 3.5858	 4.11002	 5.98948
0.323	 3.20911	 3.5868	 4.11143	 5.99206
0.322	 3.20938	 3.58742	 4.11281	 5.99899
0.321	 3.20962	 3.58763	 4.11655	 6.00184
0.32	 3.21094	 3.59142	 4.12381	 6.00549
0.319	 3.21099	 3.59372	 4.12412	 6.00734
0.318	 3.21126	 3.59429	 4.12653	 6.01039
0.317	 3.21251	 3.59553	 4.12784	 6.0145
0.316	 3.21302	 3.59568	 4.13358	 6.01796
0.315	 3.21439	 3.59573	 4.13422	 6.01968
0.314	 3.21519	 3.59601	 4.13688	 6.0241
0.313	 3.21628	 3.59613	 4.14228	 6.02825
0.312	 3.21653	 3.59738	 4.14297	 6.03111
0.311	 3.21968	 3.5979	 4.1431	 6.03736
0.31	 3.21973	 3.59808	 4.14451	 6.04043
0.309	 3.22022	 3.59886	 4.14578	 6.04419
0.308	 3.22084	 3.59959	 4.1492	 6.04713
0.307	 3.22179	 3.59969	 4.1517	 6.05109
0.306	 3.22208	 3.59979	 4.15655	 6.05746
0.305	 3.22271	 3.60088	 4.16133	 6.06215
0.304	 3.22402	 3.60496	 4.16321	 6.06745
0.303	 3.22761	 3.6054	 4.16692	 6.07233
0.302	 3.2282	 3.6056	 4.16862	 6.07746
0.301	 3.22918	 3.60643	 4.16984	 6.08095
0.3	 3.22957	 3.60782	 4.17672	 6.08695
0.299	 3.22961	 3.61059	 4.17902	 6.09085
0.298	 3.23028	 3.61116	 4.18024	 6.09428
0.297	 3.23074	 3.61193	 4.18398	 6.10026
0.296	 3.23445	 3.61246	 4.18995	 6.10515
0.295	 3.23489	 3.61587	 4.19069	 6.10788
0.294	 3.23663	 3.61793	 4.19151	 6.11234
0.293	 3.23759	 3.61866	 4.19268	 6.11685
0.292	 3.23796	 3.61876	 4.19504	 6.11901
0.291	 3.23861	 3.62033	 4.19509	 6.12226
0.29	 3.24088	 3.62336	 4.19942	 6.12826
0.289	 3.24093	 3.62674	 4.20313	 6.13157
0.288	 3.24119	 3.62736	 4.20467	 6.13611
0.287	 3.24135	 3.62749	 4.20701	 6.13848
0.286	 3.24255	 3.62909	 4.21173	 6.14253
0.285	 3.2427	 3.62914	 4.21256	 6.14765
0.284	 3.24309	 3.63009	 4.21377	 6.15432
0.283	 3.24327	 3.63172	 4.21625	 6.15899
0.282	 3.24406	 3.63547	 4.22014	 6.16351
0.281	 3.24572	 3.64135	 4.2208	 6.16636
0.28	 3.24584	 3.64213	 4.22109	 6.1719
0.279	 3.24589	 3.64523	 4.2216	 6.17592
0.278	 3.24663	 3.64599	 4.22261	 6.18136
0.277	 3.25042	 3.64649	 4.22422	 6.18603
0.276	 3.25091	 3.64687	 4.22693	 6.19095
0.275	 3.25113	 3.64868	 4.22752	 6.19595
0.274	 3.25243	 3.64958	 4.22879	 6.19835
0.273	 3.25258	 3.64976	 4.22892	 6.20197
0.272	 3.25286	 3.6504	 4.229	 6.20855
0.271	 3.25317	 3.65168	 4.23013	 6.21164
0.27	 3.25457	 3.65325	 4.23166	 6.21551
0.269	 3.25504	 3.65441	 4.23694	 6.21958
0.268	 3.25542	 3.65539	 4.2372	 6.22505
0.267	 3.25546	 3.65626	 4.23821	 6.22944
0.266	 3.2558	 3.6565	 4.24055	 6.23298
0.265	 3.25701	 3.65803	 4.24226	 6.23725
0.264	 3.25765	 3.65812	 4.24229	 6.24072
0.263	 3.25883	 3.65969	 4.24271	 6.24461
0.262	 3.2601	 3.66138	 4.24291	 6.24965
0.261	 3.26055	 3.66146	 4.24465	 6.25438
0.26	 3.26121	 3.66149	 4.24515	 6.25961
0.259	 3.26193	 3.66335	 4.24592	 6.2636
0.258	 3.26232	 3.66434	 4.2524	 6.26557
0.257	 3.26266	 3.66543	 4.25303	 6.26942
0.256	 3.26316	 3.66611	 4.25504	 6.27517
0.255	 3.26468	 3.66616	 4.25779	 6.27872
0.254	 3.26599	 3.6676	 4.25889	 6.28146
0.253	 3.26665	 3.66822	 4.25954	 6.2854
0.252	 3.26722	 3.66896	 4.26088	 6.29116
0.251	 3.26848	 3.67045	 4.26129	 6.29668
0.25	 3.26921	 3.67114	 4.26351	 6.30088
0.249	 3.26961	 3.67192	 4.26409	 6.30681
0.248	 3.27026	 3.67226	 4.26614	 6.31298
0.247	 3.27079	 3.67233	 4.26733	 6.31864
0.246	 3.27172	 3.67357	 4.26809	 6.32167
0.245	 3.27177	 3.67708	 4.26814	 6.32683
0.244	 3.27182	 3.67993	 4.26844	 6.33248
0.243	 3.27186	 3.68169	 4.27077	 6.33808
0.242	 3.2731	 3.68309	 4.27191	 6.34174
0.241	 3.2735	 3.68489	 4.27627	 6.34599
0.24	 3.27366	 3.68672	 4.27697	 6.35152
0.239	 3.27644	 3.68715	 4.28236	 6.35674
0.238	 3.27708	 3.68784	 4.28306	 6.36038
0.237	 3.27757	 3.68833	 4.28312	 6.36561
0.236	 3.27934	 3.69031	 4.28509	 6.36829
0.235	 3.27934	 3.69073	 4.28706	 6.37553
0.234	 3.27971	 3.69084	 4.28932	 6.37919
0.233	 3.2817	 3.69268	 4.28974	 6.38551
0.232	 3.28461	 3.69736	 4.29197	 6.39003
0.231	 3.28661	 3.69785	 4.29457	 6.39381
0.23	 3.28745	 3.69975	 4.29595	 6.3988
0.229	 3.28752	 3.70132	 4.29758	 6.40412
0.228	 3.28809	 3.70348	 4.30157	 6.40907
0.227	 3.28865	 3.70688	 4.30657	 6.41489
0.226	 3.28895	 3.70695	 4.30775	 6.41851
0.225	 3.28907	 3.70812	 4.30855	 6.42121
0.224	 3.28959	 3.7092	 4.30962	 6.42644
0.223	 3.28981	 3.7131	 4.3105	 6.43134
0.222	 3.29096	 3.71485	 4.31086	 6.43541
0.221	 3.29292	 3.7192	 4.31127	 6.44066
0.22	 3.29472	 3.71949	 4.31436	 6.44449
0.219	 3.29525	 3.71953	 4.31573	 6.45038
0.218	 3.29588	 3.72191	 4.3169	 6.45511
0.217	 3.29746	 3.72197	 4.32074	 6.46119
0.216	 3.29895	 3.72214	 4.32123	 6.46512
0.215	 3.30019	 3.72266	 4.32132	 6.47174
0.214	 3.30038	 3.72592	 4.32262	 6.4761
0.213	 3.30116	 3.72739	 4.32288	 6.48143
0.212	 3.30206	 3.73055	 4.32546	 6.48587
0.211	 3.30335	 3.73265	 4.32721	 6.49184
0.21	 3.30476	 3.73289	 4.33078	 6.49807
0.209	 3.30537	 3.73342	 4.33156	 6.5025
0.208	 3.30543	 3.73396	 4.33229	 6.50495
0.207	 3.30682	 3.73711	 4.33289	 6.50873
0.206	 3.30735	 3.73791	 4.33662	 6.51203
0.205	 3.30796	 3.73821	 4.33843	 6.5171
0.204	 3.30831	 3.7389	 4.33936	 6.52223
0.203	 3.31002	 3.73903	 4.34121	 6.52936
0.202	 3.31014	 3.74097	 4.34296	 6.53376
0.201	 3.31018	 3.74207	 4.34431	 6.53842
0.2	 3.31089	 3.74272	 4.34715	 6.54296
0.199	 3.31144	 3.74574	 4.34939	 6.55082
0.198	 3.31149	 3.75333	 4.35021	 6.55628
0.197	 3.31297	 3.75542	 4.35327	 6.56106
0.196	 3.3142	 3.75624	 4.35365	 6.56987
0.195	 3.31638	 3.75776	 4.36022	 6.5765
0.194	 3.3175	 3.75812	 4.36124	 6.5819
0.193	 3.319	 3.75831	 4.36278	 6.58828
0.192	 3.32032	 3.75956	 4.36612	 6.59289
0.191	 3.32056	 3.76636	 4.36633	 6.59866
0.19	 3.32222	 3.77034	 4.36681	 6.60201
0.189	 3.32285	 3.77193	 4.37685	 6.60834
0.188	 3.32488	 3.77223	 4.37709	 6.61557
0.187	 3.32688	 3.77234	 4.37909	 6.62199
0.186	 3.33051	 3.77293	 4.37965	 6.63094
0.185	 3.33064	 3.77328	 4.38012	 6.6362
0.184	 3.33414	 3.77451	 4.38332	 6.64143
0.183	 3.33506	 3.77703	 4.38538	 6.64881
0.182	 3.33638	 3.78498	 4.38918	 6.65625
0.181	 3.33749	 3.78806	 4.38939	 6.66305
0.18	 3.33833	 3.78876	 4.39025	 6.66933
0.179	 3.33862	 3.78955	 4.39126	 6.67432
0.178	 3.34032	 3.78975	 4.39554	 6.67795
0.177	 3.34528	 3.79087	 4.39974	 6.68076
0.176	 3.34593	 3.79089	 4.40136	 6.68625
0.175	 3.34722	 3.79341	 4.41162	 6.69095
0.174	 3.34928	 3.79413	 4.41269	 6.69684
0.173	 3.3493	 3.79814	 4.4129	 6.70169
0.172	 3.3512	 3.79831	 4.41569	 6.70474
0.171	 3.35232	 3.80226	 4.4186	 6.71166
0.17	 3.35353	 3.80405	 4.4187	 6.71909
0.169	 3.35427	 3.80552	 4.42781	 6.72665
0.168	 3.35469	 3.80759	 4.42913	 6.73346
0.167	 3.35504	 3.80929	 4.42925	 6.73689
0.166	 3.35553	 3.81104	 4.43094	 6.74293
0.165	 3.35597	 3.81179	 4.43431	 6.7537
0.164	 3.35647	 3.81768	 4.4396	 6.7589
0.163	 3.35904	 3.81968	 4.44038	 6.76585
0.162	 3.36262	 3.82142	 4.4406	 6.77326
0.161	 3.36367	 3.8222	 4.44322	 6.77559
0.16	 3.36468	 3.82298	 4.44414	 6.78756
0.159	 3.36522	 3.82478	 4.44679	 6.79234
0.158	 3.36591	 3.82579	 4.44809	 6.79912
0.157	 3.36738	 3.83085	 4.45147	 6.80518
0.156	 3.36771	 3.83282	 4.45207	 6.8095
0.155	 3.36855	 3.8334	 4.45434	 6.81588
0.154	 3.3735	 3.83405	 4.45465	 6.82434
0.153	 3.37562	 3.8375	 4.45603	 6.82967
0.152	 3.37637	 3.83948	 4.45765	 6.83297
0.151	 3.3789	 3.84035	 4.45856	 6.83998
0.15	 3.38296	 3.84039	 4.46561	 6.84781
0.149	 3.38833	 3.85044	 4.46631	 6.8512
0.148	 3.38864	 3.8506	 4.47078	 6.85694
0.147	 3.38878	 3.85126	 4.47312	 6.86508
0.146	 3.38915	 3.85194	 4.47559	 6.87552
0.145	 3.38944	 3.85254	 4.4763	 6.88287
0.144	 3.3902	 3.85307	 4.47872	 6.89096
0.143	 3.3905	 3.85352	 4.48849	 6.8973
0.142	 3.39177	 3.85684	 4.49293	 6.90444
0.141	 3.39298	 3.8572	 4.49325	 6.90927
0.14	 3.39957	 3.87027	 4.49361	 6.91739
0.139	 3.40045	 3.87696	 4.49596	 6.92489
0.138	 3.40068	 3.88125	 4.4971	 6.93407
0.137	 3.40105	 3.88277	 4.49991	 6.94134
0.136	 3.40197	 3.88316	 4.50071	 6.94626
0.135	 3.40467	 3.88384	 4.50125	 6.95054
0.134	 3.40643	 3.88621	 4.50134	 6.95881
0.133	 3.40704	 3.88708	 4.50657	 6.97442
0.132	 3.40792	 3.88805	 4.51632	 6.983
0.131	 3.40951	 3.89183	 4.51675	 6.99273
0.13	 3.40979	 3.89257	 4.51801	 7.00182
0.129	 3.41115	 3.89547	 4.52193	 7.00822
0.128	 3.41781	 3.89722	 4.52782	 7.01656
0.127	 3.41831	 3.9013	 4.53085	 7.0253
0.126	 3.42838	 3.90221	 4.53317	 7.03558
0.125	 3.42939	 3.90238	 4.53628	 7.04436
0.124	 3.43465	 3.90275	 4.54089	 7.05601
0.123	 3.44215	 3.90407	 4.55576	 7.06379
0.122	 3.44349	 3.90752	 4.56009	 7.0726
0.121	 3.45275	 3.91043	 4.57546	 7.08292
0.12	 3.45378	 3.91213	 4.5779	 7.09104
0.119	 3.45505	 3.91485	 4.57944	 7.09966
0.118	 3.46559	 3.91597	 4.58342	 7.10985
0.117	 3.46582	 3.91729	 4.58424	 7.1174
0.116	 3.46836	 3.91905	 4.59183	 7.12422
0.115	 3.47172	 3.91996	 4.59977	 7.13159
0.114	 3.47314	 3.92036	 4.60429	 7.13889
0.113	 3.4744	 3.92069	 4.60948	 7.14699
0.112	 3.48272	 3.92454	 4.60982	 7.1542
0.111	 3.48328	 3.92725	 4.61182	 7.16702
0.11	 3.48678	 3.93183	 4.61487	 7.17967
0.109	 3.49165	 3.93192	 4.61836	 7.1906
0.108	 3.49322	 3.93432	 4.62097	 7.19792
0.107	 3.49339	 3.9361	 4.62332	 7.20708
0.106	 3.4964	 3.93633	 4.63085	 7.22061
0.105	 3.4977	 3.93798	 4.6323	 7.23325
0.104	 3.4995	 3.93913	 4.63427	 7.24482
0.103	 3.50165	 3.94715	 4.63608	 7.25353
0.102	 3.5026	 3.94767	 4.6417	 7.26669
0.101	 3.50782	 3.94943	 4.6445	 7.27368
0.1	 3.51001	 3.95347	 4.64975	 7.28396
0.099	 3.51135	 3.95373	 4.65362	 7.2938
0.098	 3.51153	 3.96024	 4.65762	 7.30646
0.097	 3.51243	 3.96179	 4.6694	 7.31641
0.096	 3.51927	 3.96229	 4.67036	 7.32606
0.095	 3.51946	 3.96435	 4.68129	 7.34099
0.094	 3.52241	 3.97369	 4.68272	 7.3533
0.093	 3.52392	 3.97416	 4.68686	 7.36685
0.092	 3.52408	 3.97579	 4.69293	 7.38429
0.091	 3.5262	 3.97982	 4.70491	 7.39131
0.09	 3.52903	 3.98081	 4.70861	 7.40466
0.089	 3.53071	 3.98504	 4.71138	 7.41396
0.088	 3.53077	 3.98771	 4.71644	 7.42703
0.087	 3.53336	 3.99749	 4.71943	 7.43588
0.086	 3.5385	 4.00091	 4.72176	 7.45216
0.085	 3.53861	 4.00272	 4.72564	 7.47564
0.084	 3.53916	 4.00293	 4.72596	 7.48417
0.083	 3.54307	 4.00512	 4.73055	 7.49442
0.082	 3.54349	 4.00589	 4.7339	 7.50301
0.081	 3.55043	 4.01164	 4.73396	 7.52589
0.08	 3.55119	 4.02134	 4.74481	 7.54037
0.079	 3.55266	 4.02596	 4.74517	 7.55189
0.078	 3.5539	 4.03148	 4.74629	 7.5688
0.077	 3.55741	 4.03148	 4.74866	 7.57769
0.076	 3.56554	 4.03629	 4.75946	 7.58683
0.075	 3.57124	 4.0363	 4.77963	 7.59613
0.074	 3.57274	 4.04377	 4.77989	 7.60396
0.073	 3.57433	 4.04447	 4.79058	 7.62144
0.072	 3.57549	 4.05047	 4.79683	 7.63661
0.071	 3.57603	 4.05176	 4.80483	 7.65316
0.07	 3.57934	 4.05252	 4.81257	 7.669
0.069	 3.5795	 4.05565	 4.81288	 7.67938
0.068	 3.58129	 4.05569	 4.81632	 7.68899
0.067	 3.5834	 4.06425	 4.83504	 7.6998
0.066	 3.58386	 4.06587	 4.85088	 7.71299
0.065	 3.58422	 4.06997	 4.85382	 7.72538
0.064	 3.58521	 4.08307	 4.85494	 7.7387
0.063	 3.59275	 4.09182	 4.85813	 7.75922
0.062	 3.59799	 4.09193	 4.86643	 7.77206
0.061	 3.60555	 4.09457	 4.87883	 7.78994
0.06	 3.60678	 4.1036	 4.8807	 7.80088
0.059	 3.61154	 4.10642	 4.88232	 7.818
0.058	 3.61344	 4.10743	 4.88406	 7.82862
0.057	 3.61428	 4.11196	 4.88589	 7.84615
0.056	 3.62383	 4.12895	 4.89839	 7.8634
0.055	 3.62407	 4.13083	 4.89935	 7.8788
0.054	 3.62852	 4.13119	 4.90468	 7.89205
0.053	 3.62942	 4.1374	 4.90655	 7.9303
0.052	 3.62946	 4.14417	 4.90876	 7.94933
0.051	 3.63024	 4.15283	 4.91157	 7.9657
0.05	 3.64084	 4.15506	 4.91636	 7.98088
0.049	 3.64498	 4.15522	 4.92249	 8.00004
0.048	 3.64911	 4.15998	 4.92865	 8.01859
0.047	 3.64913	 4.16606	 4.9296	 8.04879
0.046	 3.65822	 4.16781	 4.92973	 8.06529
0.045	 3.66154	 4.17487	 4.93676	 8.10133
0.044	 3.66514	 4.18609	 4.94345	 8.11961
0.043	 3.66887	 4.19306	 4.94391	 8.13666
0.042	 3.67513	 4.19315	 4.96058	 8.16197
0.041	 3.67814	 4.20031	 4.98203	 8.18278
0.04	 3.69545	 4.20187	 5.00058	 8.20737
0.039	 3.70334	 4.20451	 5.06197	 8.23647
0.038	 3.71203	 4.21665	 5.0891	 8.26649
0.037	 3.71275	 4.22223	 5.09078	 8.3238
0.036	 3.71854	 4.23475	 5.11244	 8.34226
0.035	 3.73505	 4.23835	 5.11443	 8.38152
0.034	 3.74118	 4.24185	 5.1238	 8.40991
0.033	 3.75204	 4.24453	 5.15653	 8.43931
0.032	 3.75447	 4.24924	 5.15663	 8.46271
0.031	 3.75653	 4.25063	 5.16354	 8.48955
0.03	 3.75756	 4.2573	 5.17723	 8.50761
0.029	 3.75903	 4.25891	 5.18207	 8.52624
0.028	 3.76633	 4.25915	 5.18389	 8.54546
0.027	 3.77479	 4.2665	 5.18533	 8.56769
0.026	 3.77729	 4.2716	 5.18805	 8.59526
0.025	 3.7812	 4.27166	 5.22249	 8.66045
0.024	 3.79836	 4.27221	 5.25195	 8.71421
0.023	 3.81472	 4.29025	 5.25455	 8.758
0.022	 3.8282	 4.29183	 5.25783	 8.79922
0.021	 3.84302	 4.30093	 5.26306	 8.85312
0.02	 3.84326	 4.30918	 5.27211	 8.90385
0.019	 3.85099	 4.32441	 5.28822	 8.97491
0.018	 3.85974	 4.34273	 5.31743	 9.02631
0.017	 3.86167	 4.37226	 5.35807	 9.07574
0.016	 3.86236	 4.37357	 5.36176	 9.17405
0.015	 3.86364	 4.40171	 5.42823	 9.27237
0.014	 3.86849	 4.40997	 5.45652	 9.33932
0.013	 3.87673	 4.41984	 5.46637	 9.43623
0.012	 3.88447	 4.44211	 5.49106	 9.49256
0.011	 3.8849	 4.4801	 5.50507	 9.57766
0.01	 3.8921	 4.51214	 5.544	 9.65008
0.009	 3.90091	 4.59333	 5.54569	 9.70177
0.008	 3.92532	 4.60386	 5.56119	 9.85472
0.007	 3.94067	 4.62812	 5.56566	 10.0367
0.006	 4.0733	 4.64681	 5.64065	 10.2298
0.005	 4.08043	 4.70097	 5.66289	 10.4356
0.004	 4.09484	 4.87507	 5.71234	 10.6605
0.003	 4.10743	 4.90605	 6.05268	 10.9995
0.002	 4.11273	 4.91329	 6.08524	 11.5989
0.001	 4.25866	 5.07092	 6.2146	 13.7293

